DIRECTGO: A new DIRECT-type MATLAB toolbox for derivative-free global optimization

In this work, we introduce DIRECTGO, a new MATLAB toolbox for derivative-free global optimization. DIRECTGO collects various deterministic derivative-free DIRECT-type algorithms for box-constrained, generally-constrained, and problems with hidden constraints. Each sequential algorithm is implemented in two ways: using static and dynamic data structures for more efficient information storage and organization. Furthermore, parallel schemes are applied to some promising algorithms within DIRECTGO. The toolbox is equipped with a graphical user interface (GUI), ensuring the user-friendly use of all functionalities available in DIRECTGO. Available features are demonstrated in detailed computational studies using a comprehensive DIRECTGOLib v1.0 library of global optimization test problems. Additionally, eleven classical engineering design problems illustrate the potential of DIRECTGO to solve challenging real-world problems. Finally, the appendix gives examples of accompanying MATLAB programs and provides a synopsis of its use on the test problems with box and general constraints.

==> figure_data/General.txt <==
NAS		BAR		SU2		SU3		SU5		H		C		CE		CEM		PL1		PL2		PL3		TS		TC		T
0.0000	0.0123	0.0123	0.0123	0.0000	0.0000	0.0000	0.0123	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	10
0.0000	0.0123	0.0123	0.0123	0.0000	0.0000	0.0000	0.0123	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	20
0.0123	0.0247	0.0247	0.0247	0.0123	0.0123	0.0000	0.0247	0.0247	0.0247	0.0247	0.0247	0.0247	0.0123	30
0.0123	0.0247	0.0247	0.0247	0.0123	0.0123	0.0123	0.0247	0.0617	0.0247	0.0247	0.0247	0.0247	0.0123	40
0.0123	0.0247	0.0247	0.0247	0.0123	0.0123	0.0123	0.0247	0.1975	0.0247	0.0247	0.0247	0.0370	0.0123	50
0.0123	0.0247	0.0247	0.0247	0.0123	0.0123	0.0123	0.0247	0.2593	0.0247	0.0247	0.0247	0.0494	0.0123	60
0.0247	0.0370	0.0247	0.0370	0.0123	0.0123	0.0123	0.0247	0.3333	0.0370	0.0370	0.0370	0.0494	0.0123	70
0.0247	0.0370	0.0247	0.0370	0.0247	0.0123	0.0123	0.0247	0.3827	0.0370	0.0370	0.0370	0.0494	0.0123	80
0.0247	0.0370	0.0247	0.0370	0.0247	0.0247	0.0247	0.0247	0.4198	0.0370	0.0370	0.0370	0.0494	0.0247	90
0.0247	0.0617	0.0247	0.0370	0.0247	0.0247	0.0247	0.0370	0.4691	0.0370	0.0370	0.0370	0.0494	0.0247	100
0.0370	0.0617	0.0247	0.0370	0.0247	0.0247	0.0247	0.0370	0.4815	0.0370	0.0370	0.0370	0.0494	0.0247	110
0.0370	0.0617	0.0247	0.0494	0.0247	0.0247	0.0247	0.0370	0.4938	0.0494	0.0494	0.0370	0.0494	0.0247	120
0.0370	0.0617	0.0247	0.0494	0.0247	0.0370	0.0370	0.0494	0.5185	0.0494	0.0494	0.0494	0.0617	0.0247	130
0.0370	0.0617	0.0247	0.0494	0.0247	0.0370	0.0370	0.0494	0.5185	0.0494	0.0494	0.0494	0.0617	0.0247	140
0.0370	0.0617	0.0247	0.0494	0.0247	0.0370	0.0494	0.0494	0.5309	0.0494	0.0494	0.0494	0.0617	0.0247	150
0.0370	0.0617	0.0247	0.0494	0.0247	0.0370	0.0494	0.0494	0.5432	0.0617	0.0494	0.0494	0.0617	0.0247	160
0.0370	0.0617	0.0247	0.0494	0.0247	0.0370	0.0494	0.0494	0.5556	0.0617	0.0494	0.0494	0.0741	0.0370	170
0.0370	0.0617	0.0247	0.0494	0.0247	0.0494	0.0494	0.0617	0.5556	0.0617	0.0494	0.0494	0.0864	0.0370	180
0.0370	0.0617	0.0247	0.0494	0.0247	0.0494	0.0494	0.0617	0.5802	0.0617	0.0494	0.0494	0.0864	0.0370	190
0.0370	0.0617	0.0247	0.0494	0.0247	0.0494	0.0494	0.0617	0.6049	0.0617	0.0494	0.0494	0.0988	0.0370	200
0.0370	0.0617	0.0370	0.0494	0.0247	0.0494	0.0494	0.0617	0.6049	0.0617	0.0494	0.0494	0.0988	0.0370	210
0.0370	0.0617	0.0370	0.0617	0.0247	0.0494	0.0494	0.0617	0.6173	0.0617	0.0494	0.0494	0.0988	0.0370	220
0.0494	0.0617	0.0370	0.0617	0.0370	0.0494	0.0494	0.0617	0.6173	0.0617	0.0494	0.0494	0.0988	0.0370	230
0.0617	0.0741	0.0370	0.0617	0.0370	0.0494	0.0494	0.0617	0.6296	0.0741	0.0617	0.0617	0.0988	0.0370	240
0.0617	0.0741	0.0370	0.0617	0.0494	0.0494	0.0494	0.0617	0.6296	0.0741	0.0617	0.0617	0.0988	0.0370	250
0.0617	0.0741	0.0370	0.0617	0.0494	0.0494	0.0494	0.0617	0.6296	0.0741	0.0617	0.0617	0.0988	0.0370	260
0.0617	0.0741	0.0370	0.0617	0.0494	0.0494	0.0494	0.0617	0.6420	0.0741	0.0617	0.0617	0.1111	0.0370	270
0.0617	0.0741	0.0370	0.0617	0.0494	0.0494	0.0494	0.0617	0.6543	0.0741	0.0741	0.0617	0.1235	0.0370	280
0.0617	0.0864	0.0370	0.0617	0.0741	0.0494	0.0494	0.0617	0.6543	0.0864	0.0864	0.0741	0.1235	0.0370	290
0.0617	0.0864	0.0370	0.0617	0.0741	0.0494	0.0494	0.0617	0.6667	0.0864	0.0864	0.0741	0.1235	0.0370	300
0.0617	0.0864	0.0370	0.0617	0.0741	0.0494	0.0494	0.0617	0.6790	0.0864	0.0864	0.0864	0.1235	0.0370	310
0.0617	0.0864	0.0370	0.0617	0.0741	0.0494	0.0494	0.0617	0.6790	0.0864	0.0864	0.0864	0.1358	0.0370	320
0.0617	0.0988	0.0370	0.0617	0.0741	0.0494	0.0494	0.0617	0.6790	0.0864	0.0988	0.0864	0.1481	0.0370	330
0.0617	0.0988	0.0370	0.0864	0.0741	0.0494	0.0494	0.0617	0.6914	0.0864	0.0988	0.0864	0.1481	0.0370	340
0.0617	0.0988	0.0370	0.0864	0.0741	0.0494	0.0494	0.0617	0.6914	0.0988	0.1111	0.0988	0.1605	0.0370	350
0.0617	0.0988	0.0370	0.0864	0.0741	0.0494	0.0494	0.0617	0.7037	0.0988	0.1111	0.0988	0.1605	0.0370	360
0.0617	0.0988	0.0494	0.0864	0.0741	0.0494	0.0494	0.0617	0.7037	0.0988	0.1111	0.0988	0.1605	0.0370	370
0.0617	0.0988	0.0494	0.0864	0.0741	0.0494	0.0494	0.0617	0.7037	0.0988	0.1111	0.0988	0.1605	0.0370	380
0.0617	0.0988	0.0494	0.0864	0.0741	0.0617	0.0494	0.0617	0.7037	0.0988	0.1111	0.0988	0.1605	0.0494	390
0.0617	0.0988	0.0494	0.0864	0.0741	0.0741	0.0617	0.0617	0.7037	0.0988	0.1111	0.0988	0.1605	0.0494	400
0.0617	0.0988	0.0494	0.0864	0.0741	0.0741	0.0617	0.0617	0.7160	0.0988	0.1111	0.0988	0.1728	0.0617	410
0.0617	0.0988	0.0494	0.0864	0.0741	0.0741	0.0864	0.0741	0.7160	0.0988	0.1111	0.0988	0.1728	0.0617	420
0.0617	0.1111	0.0494	0.0864	0.0741	0.0741	0.0864	0.0741	0.7160	0.1111	0.1111	0.0988	0.1852	0.0617	430
0.0617	0.1111	0.0494	0.0864	0.0741	0.0741	0.0864	0.0741	0.7284	0.1111	0.1111	0.0988	0.1852	0.0617	440
0.0617	0.1111	0.0494	0.0988	0.0741	0.0741	0.0988	0.0741	0.7284	0.1111	0.1111	0.0988	0.1852	0.0741	450
0.0617	0.1111	0.0494	0.0988	0.0741	0.0741	0.0988	0.0741	0.7284	0.1111	0.1235	0.1111	0.1975	0.0741	460
0.0617	0.1235	0.0494	0.0988	0.0741	0.0741	0.0988	0.0741	0.7284	0.1111	0.1235	0.1111	0.2222	0.0741	470
0.0741	0.1235	0.0494	0.0988	0.0741	0.0741	0.0988	0.0741	0.7284	0.1111	0.1235	0.1111	0.2222	0.0864	480
0.0864	0.1235	0.0494	0.0988	0.0741	0.0741	0.0988	0.0741	0.7284	0.1111	0.1235	0.1111	0.2222	0.0864	490
0.0864	0.1235	0.0494	0.0988	0.0741	0.0864	0.0988	0.0741	0.7284	0.1111	0.1235	0.1235	0.2222	0.0988	500
0.0864	0.1235	0.0494	0.0988	0.0741	0.0988	0.0988	0.0741	0.7284	0.1111	0.1358	0.1235	0.2346	0.0988	510
0.0864	0.1235	0.0494	0.0988	0.0741	0.0988	0.0988	0.0741	0.7407	0.1111	0.1358	0.1235	0.2346	0.0988	520
0.0864	0.1235	0.0494	0.0988	0.0741	0.0988	0.0988	0.0741	0.7407	0.1111	0.1358	0.1235	0.2469	0.0988	530
0.0864	0.1235	0.0494	0.0988	0.0741	0.1111	0.0988	0.0741	0.7407	0.1235	0.1358	0.1235	0.2469	0.0988	540
0.0864	0.1235	0.0494	0.0988	0.0741	0.1235	0.0988	0.0741	0.7407	0.1358	0.1358	0.1235	0.2593	0.0988	550
0.0864	0.1235	0.0494	0.0988	0.0741	0.1358	0.1111	0.0741	0.7407	0.1358	0.1358	0.1235	0.2593	0.0988	560
0.0864	0.1235	0.0494	0.0988	0.0864	0.1481	0.1235	0.0741	0.7407	0.1358	0.1481	0.1358	0.2716	0.0988	570
0.0864	0.1358	0.0494	0.0988	0.0864	0.1481	0.1235	0.0741	0.7407	0.1481	0.1605	0.1481	0.2716	0.0988	580
0.0864	0.1358	0.0494	0.0988	0.0864	0.1481	0.1235	0.0741	0.7407	0.1481	0.1728	0.1481	0.2716	0.0988	590
0.0988	0.1358	0.0494	0.1111	0.0864	0.1481	0.1235	0.0741	0.7407	0.1481	0.1852	0.1605	0.2716	0.0988	600
0.0988	0.1358	0.0494	0.1111	0.0864	0.1481	0.1235	0.0741	0.7407	0.1481	0.1852	0.1605	0.2716	0.0988	610
0.0988	0.1358	0.0494	0.1111	0.0864	0.1481	0.1235	0.0741	0.7407	0.1481	0.1975	0.1605	0.2840	0.0988	620
0.0988	0.1358	0.0494	0.1111	0.0864	0.1481	0.1235	0.0741	0.7407	0.1481	0.1975	0.1605	0.2840	0.0988	630
0.0988	0.1358	0.0494	0.1111	0.0864	0.1481	0.1358	0.0741	0.7407	0.1481	0.1975	0.1605	0.3086	0.1111	640
0.1111	0.1358	0.0494	0.1111	0.0864	0.1481	0.1358	0.0741	0.7407	0.1481	0.1975	0.1605	0.3210	0.1111	650
0.1111	0.1358	0.0494	0.1358	0.0864	0.1481	0.1358	0.0741	0.7531	0.1481	0.1975	0.1605	0.3333	0.1111	660
0.1235	0.1358	0.0494	0.1358	0.0864	0.1728	0.1358	0.0741	0.7778	0.1481	0.1975	0.1605	0.3333	0.1358	670
0.1235	0.1481	0.0494	0.1358	0.0864	0.1728	0.1358	0.0741	0.7778	0.1605	0.2099	0.1728	0.3333	0.1358	680
0.1235	0.1481	0.0494	0.1358	0.0864	0.1728	0.1358	0.0741	0.7778	0.1605	0.2099	0.1728	0.3333	0.1358	690
0.1235	0.1481	0.0494	0.1358	0.0864	0.1728	0.1358	0.0741	0.7778	0.1605	0.2099	0.1728	0.3457	0.1358	700
0.1235	0.1481	0.0494	0.1358	0.0864	0.1728	0.1481	0.0741	0.7778	0.1605	0.2099	0.1728	0.3457	0.1358	710
0.1235	0.1481	0.0494	0.1358	0.0864	0.1728	0.1605	0.0741	0.7778	0.1605	0.2099	0.1728	0.3457	0.1481	720
0.1358	0.1605	0.0617	0.1481	0.0988	0.1852	0.1728	0.0864	0.7901	0.1728	0.2222	0.1852	0.3457	0.1481	730
0.1358	0.1605	0.0617	0.1481	0.0988	0.1852	0.1728	0.0864	0.7901	0.1728	0.2222	0.1852	0.3580	0.1605	740
0.1358	0.1605	0.0617	0.1481	0.0988	0.1852	0.1728	0.0864	0.7901	0.1728	0.2222	0.1852	0.3704	0.1605	750
0.1358	0.1605	0.0617	0.1481	0.0988	0.1852	0.1728	0.0864	0.7901	0.1728	0.2222	0.1975	0.3704	0.1605	760
0.1358	0.1605	0.0617	0.1481	0.0988	0.1975	0.1728	0.0864	0.7901	0.1728	0.2222	0.1975	0.3704	0.1605	770
0.1358	0.1605	0.0617	0.1481	0.0988	0.1975	0.1852	0.0864	0.7901	0.1728	0.2222	0.1975	0.3704	0.1605	780
0.1358	0.1605	0.0617	0.1481	0.1111	0.1975	0.1975	0.0864	0.7901	0.1728	0.2222	0.1975	0.3704	0.1605	790
0.1481	0.1605	0.0617	0.1481	0.1111	0.1975	0.2099	0.0864	0.7901	0.1728	0.2222	0.1975	0.3827	0.1728	800
0.1481	0.1605	0.0864	0.1481	0.1111	0.1975	0.2222	0.0864	0.7901	0.1728	0.2222	0.1975	0.3827	0.1852	810
0.1481	0.1605	0.0864	0.1481	0.1111	0.1975	0.2222	0.0864	0.7901	0.1728	0.2346	0.1975	0.3827	0.1975	820
0.1605	0.1605	0.0864	0.1481	0.1111	0.1975	0.2222	0.0864	0.8025	0.1728	0.2346	0.1975	0.3827	0.2099	830
0.1605	0.1605	0.0864	0.1481	0.1235	0.1975	0.2222	0.0864	0.8025	0.1728	0.2346	0.1975	0.3827	0.2099	840
0.1605	0.1605	0.0864	0.1481	0.1235	0.1975	0.2222	0.0864	0.8025	0.1728	0.2346	0.1975	0.3827	0.2346	850
0.1605	0.1728	0.0864	0.1481	0.1235	0.1975	0.2222	0.0864	0.8025	0.1728	0.2346	0.1975	0.3951	0.2346	860
0.1605	0.1728	0.0864	0.1481	0.1235	0.1975	0.2222	0.0864	0.8025	0.1728	0.2346	0.1975	0.3951	0.2346	870
0.1605	0.1728	0.0864	0.1481	0.1235	0.1975	0.2346	0.0864	0.8025	0.1728	0.2346	0.1975	0.3951	0.2469	880
0.1728	0.1728	0.0864	0.1481	0.1235	0.1975	0.2346	0.0864	0.8025	0.1728	0.2346	0.2099	0.3951	0.2469	890
0.1728	0.1728	0.0864	0.1481	0.1235	0.1975	0.2346	0.0864	0.8148	0.1728	0.2346	0.2099	0.3951	0.2469	900
0.1728	0.1728	0.0864	0.1481	0.1235	0.2099	0.2469	0.0864	0.8148	0.1728	0.2346	0.2099	0.3951	0.2593	910
0.1728	0.1728	0.0864	0.1481	0.1235	0.2099	0.2469	0.0864	0.8148	0.1728	0.2346	0.2099	0.3951	0.2716	920
0.1728	0.1728	0.0864	0.1481	0.1235	0.2099	0.2469	0.0864	0.8148	0.1728	0.2346	0.2099	0.3951	0.2716	930
0.1728	0.1728	0.0864	0.1481	0.1235	0.2099	0.2469	0.0864	0.8148	0.1728	0.2346	0.2099	0.3951	0.2716	940
0.1728	0.1728	0.0864	0.1481	0.1235	0.2099	0.2469	0.0864	0.8148	0.1728	0.2346	0.2099	0.3951	0.2840	950
0.1728	0.1728	0.0864	0.1481	0.1235	0.2222	0.2469	0.0864	0.8148	0.1728	0.2346	0.2099	0.3951	0.2840	960
0.1728	0.1728	0.0864	0.1481	0.1235	0.2222	0.2469	0.0864	0.8148	0.1728	0.2346	0.2099	0.3951	0.2840	970
0.1728	0.1728	0.0864	0.1481	0.1235	0.2222	0.2469	0.0864	0.8148	0.1728	0.2346	0.2099	0.3951	0.2963	980
0.1728	0.1728	0.0864	0.1481	0.1235	0.2222	0.2469	0.0864	0.8148	0.1728	0.2469	0.2099	0.3951	0.3086	990
0.1728	0.1728	0.0864	0.1481	0.1358	0.2222	0.2469	0.0864	0.8148	0.1852	0.2469	0.2099	0.3951	0.3210	1000
0.1852	0.1728	0.0864	0.1481	0.1481	0.2593	0.2593	0.0988	0.8148	0.1975	0.2469	0.2099	0.3951	0.3580	1100
0.1975	0.1852	0.0864	0.1481	0.1728	0.2593	0.2716	0.0988	0.8148	0.1975	0.2593	0.2222	0.4198	0.3951	1200
0.2222	0.1975	0.0864	0.1481	0.1728	0.2716	0.2840	0.0988	0.8148	0.1975	0.2593	0.2469	0.4321	0.4198	1300
0.2346	0.1975	0.0988	0.1481	0.1728	0.2840	0.2963	0.1235	0.8148	0.1975	0.2593	0.2469	0.4321	0.4198	1400
0.2593	0.2099	0.0988	0.1605	0.1728	0.2840	0.3086	0.1235	0.8148	0.2099	0.2593	0.2469	0.4444	0.4198	1500
0.2840	0.2099	0.1111	0.1605	0.1852	0.2963	0.3210	0.1235	0.8148	0.2099	0.2593	0.2469	0.4444	0.4444	1600
0.2840	0.2099	0.1111	0.1728	0.1852	0.2963	0.3333	0.1605	0.8148	0.2346	0.2593	0.2469	0.4691	0.4444	1700
0.2840	0.2222	0.1235	0.1852	0.1852	0.3210	0.3457	0.1605	0.8148	0.2346	0.2716	0.2469	0.4691	0.4444	1800
0.2963	0.2222	0.1235	0.1852	0.1852	0.3457	0.3580	0.1728	0.8148	0.2346	0.2716	0.2593	0.4815	0.4444	1900
0.2963	0.2222	0.1235	0.1852	0.1852	0.3457	0.3580	0.1728	0.8148	0.2346	0.2716	0.2593	0.4815	0.4444	2000
0.2963	0.2222	0.1235	0.1852	0.1975	0.3704	0.3704	0.1728	0.8272	0.2346	0.2716	0.2593	0.4815	0.4444	2100
0.3210	0.2346	0.1358	0.1975	0.1975	0.3704	0.3951	0.1728	0.8272	0.2346	0.2716	0.2593	0.4815	0.4444	2200
0.3457	0.2346	0.1358	0.1975	0.1975	0.3951	0.4074	0.2099	0.8272	0.2346	0.2716	0.2716	0.4815	0.4444	2300
0.3457	0.2346	0.1358	0.1975	0.1975	0.3951	0.4321	0.2099	0.8272	0.2346	0.2840	0.2716	0.4815	0.4691	2400
0.3580	0.2346	0.1481	0.2099	0.1975	0.3951	0.4444	0.2222	0.8395	0.2346	0.2840	0.2716	0.4815	0.4815	2500
0.3580	0.2346	0.1481	0.2099	0.1975	0.4074	0.4444	0.2346	0.8395	0.2346	0.2840	0.2716	0.4815	0.4938	2600
0.3580	0.2346	0.1605	0.2099	0.1975	0.4074	0.4444	0.2716	0.8395	0.2346	0.2840	0.2716	0.4815	0.5062	2700
0.3580	0.2346	0.1605	0.2099	0.1975	0.4074	0.4444	0.2716	0.8395	0.2346	0.2840	0.2716	0.4815	0.5062	2800
0.3580	0.2346	0.1605	0.2099	0.1975	0.4074	0.4444	0.2716	0.8395	0.2346	0.2840	0.2716	0.4815	0.5185	2900
0.3580	0.2346	0.1605	0.2099	0.1975	0.4074	0.4444	0.2716	0.8395	0.2346	0.2840	0.2716	0.4815	0.5309	3000
0.3704	0.2346	0.1605	0.2099	0.1975	0.4074	0.4444	0.2840	0.8395	0.2346	0.2840	0.2716	0.5309	0.5309	3100
0.3704	0.2346	0.1605	0.2099	0.2099	0.4074	0.4444	0.2963	0.8395	0.2346	0.2840	0.2716	0.5309	0.5309	3200
0.3704	0.2346	0.1728	0.2099	0.2099	0.4074	0.4444	0.2963	0.8519	0.2346	0.2840	0.2840	0.5309	0.5432	3300
0.3704	0.2469	0.1728	0.2099	0.2099	0.4074	0.4444	0.3210	0.8519	0.2346	0.2840	0.2840	0.5309	0.5432	3400
0.3704	0.2469	0.1728	0.2099	0.2099	0.4198	0.4444	0.3210	0.8519	0.2469	0.3086	0.2963	0.5432	0.5432	3500
0.3827	0.2469	0.1728	0.2099	0.2099	0.4444	0.4691	0.3210	0.8519	0.2469	0.3086	0.2963	0.5432	0.5556	3600
0.3827	0.2469	0.1728	0.2099	0.2222	0.4444	0.4691	0.3210	0.8519	0.2469	0.3086	0.2963	0.5432	0.5556	3700
0.3827	0.2469	0.1728	0.2099	0.2222	0.4444	0.5062	0.3210	0.8519	0.2593	0.3086	0.3086	0.5432	0.5556	3800
0.3827	0.2469	0.1728	0.2099	0.2222	0.4444	0.5062	0.3210	0.8519	0.2593	0.3086	0.3086	0.5432	0.5556	3900
0.3827	0.2469	0.1728	0.2099	0.2222	0.4444	0.5062	0.3210	0.8519	0.2716	0.3086	0.3086	0.5432	0.5556	4000
0.3951	0.2469	0.1728	0.2099	0.2222	0.4568	0.5062	0.3210	0.8519	0.2716	0.3086	0.3086	0.5556	0.5556	4100
0.3951	0.2469	0.1728	0.2099	0.2222	0.4568	0.5185	0.3210	0.8519	0.2716	0.3086	0.3086	0.5556	0.5556	4200
0.3951	0.2469	0.1728	0.2099	0.2222	0.4568	0.5185	0.3210	0.8519	0.2716	0.3086	0.3086	0.5556	0.5556	4300
0.3951	0.2469	0.1728	0.2099	0.2222	0.4568	0.5185	0.3210	0.8519	0.2716	0.3086	0.3086	0.5556	0.5556	4400
0.3951	0.2469	0.1728	0.2099	0.2222	0.4568	0.5185	0.3457	0.8642	0.2716	0.3086	0.3086	0.5556	0.5679	4500
0.3951	0.2469	0.1728	0.2099	0.2222	0.4568	0.5185	0.3457	0.8642	0.2716	0.3086	0.3086	0.5556	0.5679	4600
0.4074	0.2469	0.1728	0.2099	0.2222	0.4568	0.5309	0.3457	0.8642	0.2716	0.3086	0.3086	0.5556	0.5679	4700
0.4074	0.2469	0.1728	0.2099	0.2222	0.4568	0.5309	0.3457	0.8642	0.2716	0.3086	0.3086	0.5679	0.5802	4800
0.4074	0.2469	0.1728	0.2099	0.2222	0.4568	0.5309	0.3457	0.8642	0.2716	0.3086	0.3086	0.5802	0.5802	4900
0.4074	0.2469	0.1728	0.2099	0.2222	0.4568	0.5432	0.3457	0.8642	0.2716	0.3086	0.3086	0.5802	0.5802	5000
0.4198	0.2469	0.1728	0.2099	0.2346	0.4568	0.5432	0.3457	0.8642	0.2716	0.3086	0.3086	0.5926	0.5802	5100
0.4198	0.2469	0.1728	0.2099	0.2346	0.4568	0.5432	0.3457	0.8765	0.2716	0.3086	0.3086	0.5926	0.5802	5200
0.4198	0.2469	0.1728	0.2099	0.2346	0.4691	0.5432	0.3457	0.8765	0.2840	0.3086	0.3086	0.5926	0.5926	5300
0.4198	0.2469	0.1728	0.2099	0.2346	0.4691	0.5432	0.3457	0.8765	0.2963	0.3086	0.3210	0.5926	0.5926	5400
0.4321	0.2469	0.1728	0.2099	0.2346	0.4691	0.5432	0.3457	0.8765	0.2963	0.3086	0.3210	0.5926	0.5926	5500
0.4321	0.2469	0.1728	0.2099	0.2346	0.4691	0.5679	0.3580	0.8765	0.2963	0.3086	0.3333	0.5926	0.5926	5600
0.4321	0.2469	0.1728	0.2099	0.2346	0.4691	0.5679	0.3580	0.8889	0.2963	0.3086	0.3333	0.5926	0.5926	5700
0.4321	0.2469	0.1728	0.2099	0.2346	0.4691	0.5679	0.3580	0.8889	0.2963	0.3086	0.3333	0.6049	0.6049	5800
0.4321	0.2469	0.1728	0.2099	0.2469	0.4691	0.5679	0.3580	0.8889	0.2963	0.3210	0.3333	0.6049	0.6049	5900
0.4321	0.2469	0.1728	0.2099	0.2469	0.4691	0.5679	0.3580	0.8889	0.2963	0.3210	0.3333	0.6173	0.6049	6000
0.4321	0.2469	0.1728	0.2099	0.2469	0.4691	0.5802	0.3580	0.8889	0.3086	0.3210	0.3333	0.6173	0.6049	6100
0.4321	0.2469	0.1728	0.2099	0.2469	0.4815	0.5802	0.3580	0.8889	0.3086	0.3210	0.3333	0.6173	0.6049	6200
0.4321	0.2469	0.1728	0.2099	0.2469	0.4938	0.5802	0.3704	0.8889	0.3086	0.3210	0.3333	0.6173	0.6049	6300
0.4321	0.2469	0.1728	0.2099	0.2469	0.4938	0.5802	0.3704	0.8889	0.3210	0.3210	0.3333	0.6173	0.6049	6400
0.4321	0.2593	0.1728	0.2099	0.2469	0.4938	0.5802	0.3827	0.8889	0.3210	0.3210	0.3333	0.6173	0.6049	6500
0.4444	0.2593	0.1852	0.2099	0.2469	0.4938	0.5926	0.4074	0.8889	0.3210	0.3210	0.3333	0.6173	0.6049	6600
0.4444	0.2593	0.1852	0.2099	0.2469	0.4938	0.5926	0.4198	0.8889	0.3210	0.3210	0.3333	0.6173	0.6049	6700
0.4444	0.2593	0.1852	0.2099	0.2469	0.4938	0.5926	0.4198	0.8889	0.3210	0.3210	0.3333	0.6296	0.6049	6800
0.4444	0.2593	0.1852	0.2099	0.2469	0.4938	0.5926	0.4321	0.8889	0.3210	0.3210	0.3333	0.6296	0.6049	6900
0.4444	0.2593	0.1852	0.2099	0.2469	0.4938	0.5926	0.4321	0.8889	0.3210	0.3210	0.3333	0.6296	0.6049	7000
0.4568	0.2593	0.1852	0.2099	0.2469	0.4938	0.5926	0.4321	0.8889	0.3210	0.3210	0.3333	0.6296	0.6049	7100
0.4568	0.2593	0.1852	0.2099	0.2469	0.4938	0.5926	0.4444	0.8889	0.3333	0.3210	0.3333	0.6296	0.6049	7200
0.4568	0.2593	0.1852	0.2099	0.2469	0.4938	0.5926	0.4444	0.8889	0.3333	0.3210	0.3333	0.6296	0.6049	7300
0.4568	0.2593	0.1852	0.2099	0.2469	0.4938	0.5926	0.4568	0.8889	0.3333	0.3210	0.3333	0.6296	0.6049	7400
0.4815	0.2593	0.1852	0.2099	0.2469	0.4938	0.6049	0.4568	0.8889	0.3333	0.3210	0.3333	0.6296	0.6049	7500
0.4815	0.2593	0.1852	0.2099	0.2469	0.4938	0.6049	0.4568	0.8889	0.3333	0.3210	0.3333	0.6296	0.6049	7600
0.4815	0.2593	0.1852	0.2099	0.2469	0.4938	0.6173	0.4691	0.8889	0.3333	0.3210	0.3333	0.6296	0.6049	7700
0.4815	0.2593	0.1852	0.2099	0.2469	0.4938	0.6173	0.4691	0.8889	0.3457	0.3210	0.3333	0.6296	0.6049	7800
0.4815	0.2593	0.1852	0.2099	0.2469	0.5062	0.6173	0.4691	0.8889	0.3457	0.3210	0.3333	0.6296	0.6049	7900
0.4815	0.2593	0.1852	0.2099	0.2469	0.5185	0.6173	0.4691	0.8889	0.3457	0.3210	0.3333	0.6296	0.6049	8000
0.4815	0.2593	0.1975	0.2099	0.2469	0.5185	0.6173	0.4691	0.8889	0.3457	0.3210	0.3333	0.6296	0.6049	8100
0.4815	0.2593	0.1975	0.2099	0.2469	0.5185	0.6173	0.4691	0.8889	0.3457	0.3210	0.3333	0.6296	0.6049	8200
0.4815	0.2593	0.1975	0.2099	0.2469	0.5185	0.6173	0.4691	0.8889	0.3457	0.3210	0.3333	0.6296	0.6049	8300
0.4815	0.2593	0.1975	0.2099	0.2469	0.5185	0.6173	0.4691	0.8889	0.3457	0.3210	0.3333	0.6296	0.6049	8400
0.4815	0.2593	0.1975	0.2099	0.2469	0.5185	0.6296	0.4815	0.8889	0.3457	0.3210	0.3333	0.6296	0.6173	8500
0.4938	0.2593	0.1975	0.2099	0.2469	0.5185	0.6296	0.4815	0.9012	0.3457	0.3210	0.3333	0.6296	0.6173	8600
0.4938	0.2593	0.1975	0.2099	0.2469	0.5185	0.6296	0.4815	0.9012	0.3457	0.3210	0.3333	0.6296	0.6173	8700
0.4938	0.2593	0.1975	0.2099	0.2469	0.5185	0.6296	0.4815	0.9012	0.3457	0.3210	0.3333	0.6296	0.6173	8800
0.4938	0.2593	0.1975	0.2099	0.2469	0.5185	0.6296	0.4815	0.9012	0.3457	0.3210	0.3333	0.6296	0.6173	8900
0.4938	0.2593	0.1975	0.2099	0.2469	0.5185	0.6296	0.4815	0.9012	0.3457	0.3210	0.3333	0.6296	0.6296	9000
0.4938	0.2593	0.1975	0.2222	0.2469	0.5185	0.6296	0.4815	0.9012	0.3457	0.3210	0.3333	0.6296	0.6543	9100
0.4938	0.2716	0.2099	0.2222	0.2469	0.5185	0.6296	0.4815	0.9012	0.3457	0.3210	0.3333	0.6296	0.6543	9200
0.4938	0.2716	0.2099	0.2222	0.2469	0.5185	0.6296	0.4815	0.9012	0.3457	0.3210	0.3333	0.6420	0.6543	9300
0.4938	0.2716	0.2099	0.2222	0.2469	0.5185	0.6296	0.4815	0.9012	0.3457	0.3210	0.3333	0.6420	0.6543	9400
0.4938	0.2716	0.2099	0.2346	0.2469	0.5185	0.6296	0.4815	0.9012	0.3457	0.3210	0.3333	0.6420	0.6667	9500
0.4938	0.2716	0.2099	0.2346	0.2469	0.5185	0.6296	0.4815	0.9012	0.3457	0.3210	0.3333	0.6420	0.6667	9600
0.5062	0.2716	0.2099	0.2346	0.2469	0.5185	0.6296	0.4815	0.9012	0.3457	0.3210	0.3333	0.6420	0.6790	9700
0.5062	0.2716	0.2099	0.2346	0.2469	0.5185	0.6296	0.5062	0.9012	0.3457	0.3210	0.3333	0.6420	0.6790	9800
0.5062	0.2716	0.2099	0.2346	0.2469	0.5185	0.6296	0.5185	0.9012	0.3457	0.3210	0.3333	0.6420	0.6914	9900
0.5062	0.2716	0.2099	0.2346	0.2469	0.5185	0.6296	0.5185	0.9012	0.3457	0.3210	0.3333	0.6420	0.6914	10000
0.5062	0.2716	0.2222	0.2346	0.2469	0.5432	0.6543	0.5432	0.9012	0.3580	0.3210	0.3457	0.6420	0.7531	11000
0.5062	0.2840	0.2222	0.2346	0.2469	0.5556	0.6543	0.5556	0.9012	0.3580	0.3210	0.3580	0.6420	0.7531	12000
0.5309	0.2840	0.2222	0.2346	0.2593	0.5556	0.6543	0.5802	0.9012	0.3580	0.3210	0.3580	0.6420	0.7901	13000
0.5432	0.2840	0.2222	0.2346	0.2593	0.5556	0.6543	0.5926	0.9012	0.3580	0.3210	0.3580	0.6420	0.7901	14000
0.5432	0.2840	0.2222	0.2346	0.2593	0.5556	0.6543	0.5926	0.9012	0.3704	0.3457	0.3580	0.6420	0.8025	15000
0.5432	0.2840	0.2222	0.2346	0.2593	0.5556	0.6543	0.5926	0.9136	0.3704	0.3457	0.3704	0.6420	0.8148	16000
0.5432	0.2963	0.2222	0.2346	0.2593	0.5679	0.6543	0.5926	0.9136	0.3704	0.3457	0.3704	0.6420	0.8148	17000
0.5432	0.2963	0.2222	0.2346	0.2593	0.5679	0.6543	0.5926	0.9136	0.3704	0.3457	0.3704	0.6667	0.8272	18000
0.5432	0.2963	0.2222	0.2469	0.2593	0.5679	0.6543	0.5926	0.9136	0.3827	0.3457	0.3704	0.6667	0.8272	19000
0.5432	0.3086	0.2222	0.2469	0.2716	0.5679	0.6667	0.5926	0.9136	0.3827	0.3457	0.3704	0.6667	0.8272	20000
0.5432	0.3086	0.2222	0.2593	0.2716	0.5802	0.6790	0.6296	0.9136	0.3827	0.3580	0.3704	0.6667	0.8272	21000
0.5432	0.3086	0.2222	0.2716	0.2716	0.5926	0.6790	0.6420	0.9136	0.3827	0.3580	0.3704	0.6667	0.8272	22000
0.5432	0.3086	0.2222	0.2716	0.2716	0.5926	0.6790	0.6420	0.9259	0.3827	0.3580	0.3704	0.6667	0.8272	23000
0.5432	0.3086	0.2222	0.2716	0.2840	0.6049	0.6790	0.6420	0.9259	0.3951	0.3580	0.3704	0.6667	0.8272	24000
0.5432	0.3086	0.2222	0.2840	0.2963	0.6296	0.6914	0.6420	0.9259	0.3951	0.3580	0.3704	0.6667	0.8272	25000
0.5556	0.3210	0.2222	0.2963	0.2963	0.6296	0.6914	0.6543	0.9259	0.3951	0.3580	0.3704	0.6667	0.8272	26000
0.5556	0.3210	0.2222	0.2963	0.2963	0.6296	0.6914	0.6543	0.9259	0.3951	0.3580	0.3704	0.6667	0.8395	27000
0.5556	0.3210	0.2222	0.2963	0.2963	0.6296	0.6914	0.6543	0.9259	0.4074	0.3580	0.3704	0.6667	0.8395	28000
0.5556	0.3210	0.2222	0.2963	0.2963	0.6296	0.6914	0.6543	0.9259	0.4074	0.3704	0.3827	0.6667	0.8519	29000
0.5556	0.3210	0.2222	0.2963	0.2963	0.6296	0.6914	0.6543	0.9259	0.4074	0.3704	0.3951	0.6667	0.8519	30000
0.5556	0.3210	0.2222	0.2963	0.2963	0.6296	0.6914	0.6543	0.9259	0.4074	0.3704	0.3951	0.6667	0.8642	31000
0.5556	0.3210	0.2222	0.2963	0.2963	0.6296	0.6914	0.6543	0.9259	0.4074	0.3704	0.3951	0.6667	0.8765	32000
0.5556	0.3210	0.2222	0.2963	0.2963	0.6420	0.6914	0.6543	0.9259	0.4198	0.3827	0.3951	0.6790	0.8765	33000
0.5556	0.3210	0.2222	0.2963	0.2963	0.6543	0.6914	0.6543	0.9259	0.4198	0.3827	0.3951	0.6790	0.8765	34000
0.5556	0.3210	0.2469	0.2963	0.2963	0.6543	0.6914	0.6667	0.9259	0.4198	0.3951	0.3951	0.6790	0.8765	35000
0.5556	0.3210	0.2593	0.2963	0.2963	0.6667	0.6914	0.6667	0.9259	0.4198	0.3951	0.3951	0.6914	0.8765	36000
0.5556	0.3457	0.2593	0.2963	0.3210	0.6667	0.6914	0.6667	0.9259	0.4198	0.3951	0.3951	0.6914	0.8765	37000
0.5556	0.3457	0.2593	0.2963	0.3210	0.6667	0.6914	0.6667	0.9259	0.4198	0.3951	0.3951	0.6914	0.8765	38000
0.5556	0.3457	0.2593	0.2963	0.3210	0.6667	0.7037	0.6667	0.9259	0.4198	0.3951	0.3951	0.6914	0.8765	39000
0.5556	0.3457	0.2593	0.2963	0.3210	0.6667	0.7037	0.6790	0.9259	0.4198	0.3951	0.3951	0.6914	0.8765	40000
0.5679	0.3457	0.2593	0.2963	0.3210	0.6667	0.7037	0.6790	0.9259	0.4198	0.3951	0.3951	0.6914	0.8765	41000
0.5679	0.3457	0.2593	0.2963	0.3210	0.6790	0.7037	0.6790	0.9259	0.4198	0.3951	0.3951	0.6914	0.8765	42000
0.5679	0.3457	0.2593	0.2963	0.3210	0.6790	0.7037	0.6790	0.9259	0.4198	0.3951	0.3951	0.6914	0.8765	43000
0.5802	0.3580	0.2593	0.2963	0.3333	0.6914	0.7160	0.6790	0.9259	0.4198	0.3951	0.3951	0.6914	0.8765	44000
0.5926	0.3580	0.2593	0.2963	0.3333	0.6914	0.7160	0.6790	0.9259	0.4198	0.3951	0.3951	0.6914	0.8765	45000
0.5926	0.3580	0.2593	0.2963	0.3333	0.6914	0.7160	0.6790	0.9259	0.4198	0.3951	0.3951	0.6914	0.8765	46000
0.5926	0.3580	0.2593	0.2963	0.3333	0.6914	0.7160	0.6790	0.9259	0.4198	0.3951	0.3951	0.6914	0.8765	47000
0.5926	0.3580	0.2593	0.2963	0.3333	0.6914	0.7160	0.6790	0.9259	0.4198	0.3951	0.3951	0.6914	0.8765	48000
0.5926	0.3580	0.2593	0.2963	0.3333	0.6914	0.7160	0.6790	0.9259	0.4321	0.3951	0.3951	0.6914	0.8765	49000
0.5926	0.3704	0.2593	0.2963	0.3333	0.6914	0.7160	0.6790	0.9259	0.4321	0.3951	0.3951	0.6914	0.8765	50000
0.5926	0.3704	0.2593	0.2963	0.3333	0.6914	0.7160	0.6790	0.9259	0.4321	0.3951	0.3951	0.6914	0.8765	51000
0.5926	0.3704	0.2593	0.2963	0.3333	0.6914	0.7160	0.6790	0.9259	0.4321	0.3951	0.3951	0.6914	0.8765	52000
0.5926	0.3704	0.2593	0.2963	0.3333	0.6914	0.7160	0.6790	0.9259	0.4321	0.3951	0.3951	0.6914	0.8765	53000
0.5926	0.3704	0.2593	0.2963	0.3333	0.6914	0.7160	0.6790	0.9259	0.4321	0.3951	0.3951	0.6914	0.8765	54000
0.5926	0.3704	0.2593	0.2963	0.3333	0.6914	0.7160	0.6790	0.9259	0.4321	0.3951	0.3951	0.6914	0.8765	55000
0.5926	0.3704	0.2593	0.2963	0.3333	0.6914	0.7160	0.6790	0.9259	0.4321	0.3951	0.3951	0.6914	0.8765	56000
0.5926	0.3704	0.2716	0.2963	0.3333	0.6914	0.7284	0.6790	0.9259	0.4321	0.3951	0.3951	0.6914	0.8889	57000
0.5926	0.3704	0.2716	0.2963	0.3333	0.6914	0.7284	0.6790	0.9259	0.4321	0.3951	0.3951	0.6914	0.8889	58000
0.5926	0.3704	0.2716	0.2963	0.3333	0.6914	0.7284	0.6914	0.9259	0.4321	0.3951	0.3951	0.6914	0.8889	59000
0.5926	0.3704	0.2716	0.2963	0.3333	0.6914	0.7284	0.6914	0.9259	0.4321	0.3951	0.3951	0.6914	0.8889	60000
0.5926	0.3704	0.2716	0.2963	0.3333	0.6914	0.7284	0.6914	0.9259	0.4321	0.3951	0.3951	0.6914	0.8889	61000
0.6049	0.3704	0.2716	0.2963	0.3333	0.6914	0.7284	0.6914	0.9259	0.4321	0.3951	0.4074	0.6914	0.8889	62000
0.6049	0.3704	0.2716	0.2963	0.3333	0.6914	0.7284	0.6914	0.9259	0.4321	0.3951	0.4074	0.6914	0.8889	63000
0.6049	0.3704	0.2716	0.2963	0.3333	0.6914	0.7284	0.6914	0.9259	0.4321	0.3951	0.4074	0.6914	0.8889	64000
0.6049	0.3704	0.2716	0.2963	0.3333	0.6914	0.7284	0.6914	0.9259	0.4321	0.3951	0.4198	0.6914	0.8889	65000
0.6049	0.3704	0.2716	0.2963	0.3333	0.6914	0.7284	0.6914	0.9259	0.4321	0.3951	0.4198	0.6914	0.8889	66000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7284	0.6914	0.9259	0.4321	0.3951	0.4198	0.6914	0.8889	67000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7284	0.6914	0.9259	0.4321	0.3951	0.4198	0.6914	0.8889	68000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7284	0.7037	0.9259	0.4321	0.3951	0.4198	0.6914	0.8889	69000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7284	0.7037	0.9259	0.4321	0.3951	0.4198	0.6914	0.8889	70000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7284	0.7037	0.9259	0.4321	0.3951	0.4198	0.6914	0.8889	71000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7284	0.7037	0.9259	0.4321	0.3951	0.4198	0.6914	0.8889	72000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7284	0.7037	0.9259	0.4321	0.3951	0.4198	0.6914	0.8889	73000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7284	0.7037	0.9259	0.4321	0.3951	0.4198	0.6914	0.8889	74000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7284	0.7160	0.9259	0.4321	0.3951	0.4198	0.6914	0.8889	75000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7284	0.7160	0.9259	0.4321	0.3951	0.4198	0.6914	0.8889	76000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7284	0.7160	0.9259	0.4321	0.3951	0.4198	0.6914	0.8889	77000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7284	0.7160	0.9259	0.4321	0.3951	0.4198	0.6914	0.8889	78000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7284	0.7160	0.9259	0.4321	0.3951	0.4198	0.6914	0.8889	79000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7284	0.7160	0.9259	0.4321	0.3951	0.4198	0.6914	0.8889	80000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7284	0.7160	0.9259	0.4321	0.3951	0.4198	0.6914	0.8889	81000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7407	0.7284	0.9383	0.4321	0.3951	0.4198	0.6914	0.8889	82000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7407	0.7284	0.9383	0.4321	0.3951	0.4198	0.6914	0.8889	83000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7407	0.7284	0.9383	0.4321	0.3951	0.4198	0.6914	0.8889	84000
0.6049	0.3704	0.2840	0.2963	0.3333	0.6914	0.7407	0.7284	0.9383	0.4321	0.3951	0.4198	0.6914	0.8889	85000
0.6049	0.3704	0.2963	0.2963	0.3333	0.7037	0.7407	0.7284	0.9383	0.4321	0.3951	0.4198	0.6914	0.8889	86000
0.6049	0.3704	0.2963	0.2963	0.3333	0.7037	0.7407	0.7284	0.9383	0.4321	0.3951	0.4198	0.6914	0.8889	87000
0.6049	0.3704	0.2963	0.2963	0.3333	0.7037	0.7407	0.7284	0.9383	0.4321	0.3951	0.4198	0.6914	0.8889	88000
0.6049	0.3704	0.2963	0.2963	0.3333	0.7037	0.7407	0.7284	0.9383	0.4321	0.3951	0.4198	0.6914	0.8889	89000
0.6049	0.3704	0.2963	0.2963	0.3333	0.7037	0.7407	0.7407	0.9383	0.4321	0.3951	0.4198	0.6914	0.8889	90000
0.6049	0.3704	0.2963	0.2963	0.3333	0.7037	0.7407	0.7531	0.9383	0.4321	0.3951	0.4198	0.6914	0.8889	91000
0.6049	0.3704	0.2963	0.2963	0.3457	0.7037	0.7407	0.7531	0.9383	0.4321	0.3951	0.4198	0.6914	0.8889	92000
0.6049	0.3704	0.2963	0.3086	0.3457	0.7037	0.7407	0.7531	0.9383	0.4321	0.3951	0.4198	0.6914	0.8889	93000
0.6049	0.3704	0.2963	0.3086	0.3457	0.7037	0.7407	0.7531	0.9383	0.4321	0.3951	0.4198	0.6914	0.8889	94000
0.6049	0.3704	0.2963	0.3086	0.3457	0.7037	0.7407	0.7531	0.9383	0.4321	0.3951	0.4198	0.6914	0.8889	95000
0.6049	0.3704	0.2963	0.3086	0.3457	0.7160	0.7407	0.7531	0.9383	0.4321	0.3951	0.4198	0.6914	0.8889	96000
0.6049	0.3704	0.2963	0.3086	0.3457	0.7160	0.7407	0.7531	0.9383	0.4321	0.3951	0.4198	0.6914	0.8889	97000
0.6173	0.3704	0.2963	0.3086	0.3457	0.7160	0.7407	0.7531	0.9383	0.4321	0.4074	0.4321	0.6914	0.8889	98000
0.6173	0.3704	0.2963	0.3086	0.3457	0.7160	0.7531	0.7654	0.9383	0.4321	0.4074	0.4321	0.6914	0.8889	99000
0.6173	0.3704	0.2963	0.3086	0.3457	0.7160	0.7531	0.7654	0.9383	0.4321	0.4074	0.4321	0.6914	0.8889	100000
0.6420	0.3827	0.2963	0.3333	0.3457	0.7284	0.7901	0.7778	0.9506	0.4321	0.4198	0.4444	0.6914	0.9012	150000
0.6420	0.3827	0.3086	0.3457	0.3580	0.7284	0.7901	0.7901	0.9506	0.4568	0.4444	0.4444	0.6914	0.9012	200000
0.6420	0.3951	0.3210	0.3457	0.3827	0.7531	0.8025	0.8025	0.9506	0.4568	0.4568	0.4568	0.6914	0.9012	250000
0.6543	0.3951	0.3210	0.3580	0.3827	0.7778	0.8025	0.8148	0.9630	0.4568	0.4691	0.4568	0.6914	0.9012	300000
0.6543	0.3951	0.3210	0.3580	0.3827	0.7778	0.8025	0.8395	0.9630	0.4568	0.4815	0.4568	0.6914	0.9012	350000
0.6543	0.3951	0.3210	0.3827	0.3827	0.7778	0.8148	0.8642	0.9630	0.4568	0.4815	0.4568	0.6914	0.9012	400000
0.6543	0.3951	0.3210	0.3827	0.3951	0.7778	0.8148	0.8642	0.9753	0.4691	0.4815	0.4691	0.7037	0.9012	450000
0.6543	0.3951	0.3210	0.3827	0.3951	0.7778	0.8395	0.8642	0.9753	0.4691	0.4938	0.4815	0.7037	0.9012	500000
0.6543	0.4074	0.3210	0.3827	0.3951	0.7778	0.8395	0.8642	0.9753	0.4691	0.4938	0.4815	0.7037	0.9012	550000
0.6543	0.4074	0.3210	0.3827	0.3951	0.7778	0.8395	0.8642	0.9753	0.4691	0.4938	0.4815	0.7037	0.9012	600000
0.6543	0.4074	0.3210	0.3827	0.3951	0.7778	0.8519	0.8765	0.9753	0.4691	0.4938	0.4938	0.7037	0.9012	650000
0.6543	0.4074	0.3210	0.3827	0.3951	0.7778	0.8519	0.8765	0.9753	0.4691	0.4938	0.4938	0.7037	0.9012	700000
0.6543	0.4074	0.3210	0.3951	0.3951	0.7778	0.8519	0.9012	0.9753	0.4691	0.4938	0.4938	0.7037	0.9012	750000
0.6543	0.4198	0.3210	0.3951	0.3951	0.7778	0.8519	0.9012	0.9753	0.4691	0.4938	0.4938	0.7037	0.9012	800000
0.6543	0.4198	0.3210	0.3951	0.3951	0.7778	0.8519	0.9012	0.9753	0.4691	0.4938	0.4938	0.7037	0.9012	850000
0.6543	0.4198	0.3210	0.3951	0.3951	0.7778	0.8519	0.9012	0.9753	0.4691	0.4938	0.4938	0.7037	0.9012	900000
0.6543	0.4198	0.3210	0.4074	0.3951	0.7778	0.8519	0.9012	0.9753	0.4691	0.4938	0.4938	0.7037	0.9012	950000
0.6543	0.4198	0.3210	0.4074	0.3951	0.7778	0.8519	0.9012	0.9753	0.4691	0.4938	0.4938	0.7037	0.9012	1000000
0.6543	0.4198	0.3333	0.4074	0.3951	0.7778	0.8519	0.9012	0.9753	0.4691	0.4938	0.4938	0.7037	0.9012	1050000
0.6543	0.4198	0.3333	0.4074	0.4074	0.7778	0.8519	0.9012	0.9753	0.4691	0.4938	0.4938	0.7037	0.9012	1100000
0.6543	0.4198	0.3333	0.4074	0.4074	0.7778	0.8519	0.9012	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	1150000
0.6543	0.4198	0.3333	0.4074	0.4074	0.7778	0.8519	0.9012	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	1200000
0.6543	0.4198	0.3333	0.4074	0.4074	0.7778	0.8519	0.9012	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	1250000
0.6543	0.4198	0.3333	0.4074	0.4074	0.7778	0.8519	0.9012	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	1300000
0.6543	0.4198	0.3333	0.4074	0.4074	0.7778	0.8519	0.9012	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	1350000
0.6543	0.4198	0.3457	0.4074	0.4074	0.7778	0.8519	0.9136	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	1400000
0.6543	0.4198	0.3457	0.4074	0.4074	0.7778	0.8519	0.9136	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	1450000
0.6543	0.4198	0.3457	0.4074	0.4074	0.7778	0.8642	0.9136	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	1500000
0.6543	0.4321	0.3457	0.4074	0.4074	0.7778	0.8642	0.9136	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	1550000
0.6543	0.4321	0.3457	0.4074	0.4074	0.7778	0.8642	0.9136	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	1600000
0.6543	0.4321	0.3457	0.4074	0.4074	0.7778	0.8642	0.9136	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	1650000
0.6543	0.4321	0.3457	0.4074	0.4074	0.7778	0.8642	0.9136	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	1700000
0.6543	0.4321	0.3457	0.4074	0.4074	0.7778	0.8642	0.9136	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	1750000
0.6543	0.4321	0.3457	0.4074	0.4074	0.7778	0.8642	0.9136	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	1800000
0.6543	0.4321	0.3457	0.4074	0.4074	0.7778	0.8642	0.9136	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	1850000
0.6543	0.4321	0.3457	0.4074	0.4074	0.7778	0.8642	0.9136	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	1900000
0.6543	0.4321	0.3457	0.4074	0.4074	0.7778	0.8642	0.9136	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	1950000
0.6543	0.4321	0.3457	0.4074	0.4198	0.7778	0.8642	0.9136	0.9753	0.4691	0.4938	0.5062	0.7037	0.9012	2000000


==> figure_data/General1.txt <==
NAS		BAR		SU2		SU3		SU5		H		C		CE		CEM		PL1		PL2		PL3		TS		TC		T
0.0000	0.0222	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	10.0000
0.0000	0.0222	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	20.0000
0.0222	0.0444	0.0222	0.0222	0.0222	0.0222	0.0000	0.0222	0.0222	0.0222	0.0222	0.0222	0.0222	0.0000	30.0000
0.0222	0.0444	0.0222	0.0222	0.0222	0.0222	0.0222	0.0222	0.0889	0.0222	0.0222	0.0222	0.0222	0.0000	40.0000
0.0222	0.0444	0.0222	0.0222	0.0222	0.0222	0.0222	0.0222	0.2444	0.0222	0.0222	0.0222	0.0444	0.0000	50.0000
0.0222	0.0444	0.0222	0.0222	0.0222	0.0222	0.0222	0.0222	0.2667	0.0222	0.0222	0.0222	0.0444	0.0000	60.0000
0.0444	0.0667	0.0222	0.0444	0.0222	0.0222	0.0222	0.0222	0.2667	0.0444	0.0444	0.0444	0.0444	0.0000	70.0000
0.0444	0.0667	0.0222	0.0444	0.0444	0.0222	0.0222	0.0222	0.3333	0.0444	0.0444	0.0444	0.0444	0.0000	80.0000
0.0444	0.0667	0.0222	0.0444	0.0444	0.0444	0.0444	0.0222	0.3556	0.0444	0.0444	0.0444	0.0444	0.0000	90.0000
0.0444	0.1111	0.0222	0.0444	0.0444	0.0444	0.0444	0.0444	0.4000	0.0444	0.0444	0.0444	0.0444	0.0000	100.0000
0.0444	0.1111	0.0222	0.0444	0.0444	0.0444	0.0444	0.0444	0.4000	0.0444	0.0444	0.0444	0.0444	0.0000	110.0000
0.0444	0.1111	0.0222	0.0667	0.0444	0.0444	0.0444	0.0444	0.4000	0.0667	0.0667	0.0444	0.0444	0.0000	120.0000
0.0444	0.1111	0.0222	0.0667	0.0444	0.0444	0.0444	0.0444	0.4444	0.0667	0.0667	0.0667	0.0667	0.0000	130.0000
0.0444	0.1111	0.0222	0.0667	0.0444	0.0444	0.0444	0.0444	0.4444	0.0667	0.0667	0.0667	0.0667	0.0000	140.0000
0.0444	0.1111	0.0222	0.0667	0.0444	0.0444	0.0667	0.0444	0.4444	0.0667	0.0667	0.0667	0.0667	0.0000	150.0000
0.0444	0.1111	0.0222	0.0667	0.0444	0.0444	0.0667	0.0444	0.4667	0.0667	0.0667	0.0667	0.0667	0.0000	160.0000
0.0444	0.1111	0.0222	0.0667	0.0444	0.0444	0.0667	0.0444	0.4889	0.0667	0.0667	0.0667	0.0667	0.0222	170.0000
0.0444	0.1111	0.0222	0.0667	0.0444	0.0667	0.0667	0.0667	0.4889	0.0667	0.0667	0.0667	0.0667	0.0222	180.0000
0.0444	0.1111	0.0222	0.0667	0.0444	0.0667	0.0667	0.0667	0.5111	0.0667	0.0667	0.0667	0.0667	0.0222	190.0000
0.0444	0.1111	0.0222	0.0667	0.0444	0.0667	0.0667	0.0667	0.5111	0.0667	0.0667	0.0667	0.0889	0.0222	200.0000
0.0444	0.1111	0.0444	0.0667	0.0444	0.0667	0.0667	0.0667	0.5111	0.0667	0.0667	0.0667	0.0889	0.0222	210.0000
0.0444	0.1111	0.0444	0.0667	0.0444	0.0667	0.0667	0.0667	0.5333	0.0667	0.0667	0.0667	0.0889	0.0222	220.0000
0.0667	0.1111	0.0444	0.0667	0.0667	0.0667	0.0667	0.0667	0.5333	0.0667	0.0667	0.0667	0.0889	0.0222	230.0000
0.0667	0.1333	0.0444	0.0667	0.0667	0.0667	0.0667	0.0667	0.5333	0.0889	0.0889	0.0889	0.0889	0.0222	240.0000
0.0667	0.1333	0.0444	0.0667	0.0889	0.0667	0.0667	0.0667	0.5333	0.0889	0.0889	0.0889	0.0889	0.0222	250.0000
0.0667	0.1333	0.0444	0.0667	0.0889	0.0667	0.0667	0.0667	0.5333	0.0889	0.0889	0.0889	0.0889	0.0222	260.0000
0.0667	0.1333	0.0444	0.0667	0.0889	0.0667	0.0667	0.0667	0.5556	0.0889	0.0889	0.0889	0.1111	0.0222	270.0000
0.0667	0.1333	0.0444	0.0667	0.0889	0.0667	0.0667	0.0667	0.5556	0.0889	0.1111	0.0889	0.1333	0.0222	280.0000
0.0667	0.1333	0.0444	0.0667	0.1111	0.0667	0.0667	0.0667	0.5556	0.0889	0.1111	0.0889	0.1333	0.0222	290.0000
0.0667	0.1333	0.0444	0.0667	0.1111	0.0667	0.0667	0.0667	0.5778	0.0889	0.1111	0.0889	0.1333	0.0222	300.0000
0.0667	0.1333	0.0444	0.0667	0.1111	0.0667	0.0667	0.0667	0.5778	0.0889	0.1111	0.1111	0.1333	0.0222	310.0000
0.0667	0.1333	0.0444	0.0667	0.1111	0.0667	0.0667	0.0667	0.5778	0.0889	0.1111	0.1111	0.1333	0.0222	320.0000
0.0667	0.1556	0.0444	0.0667	0.1111	0.0667	0.0667	0.0667	0.5778	0.0889	0.1111	0.1111	0.1556	0.0222	330.0000
0.0667	0.1556	0.0444	0.1111	0.1111	0.0667	0.0667	0.0667	0.5778	0.0889	0.1111	0.1111	0.1556	0.0222	340.0000
0.0667	0.1556	0.0444	0.1111	0.1111	0.0667	0.0667	0.0667	0.5778	0.1111	0.1333	0.1333	0.1556	0.0222	350.0000
0.0667	0.1556	0.0444	0.1111	0.1111	0.0667	0.0667	0.0667	0.6000	0.1111	0.1333	0.1333	0.1556	0.0222	360.0000
0.0667	0.1556	0.0444	0.1111	0.1111	0.0667	0.0667	0.0667	0.6000	0.1111	0.1333	0.1333	0.1556	0.0222	370.0000
0.0667	0.1556	0.0444	0.1111	0.1111	0.0667	0.0667	0.0667	0.6000	0.1111	0.1333	0.1333	0.1556	0.0222	380.0000
0.0667	0.1556	0.0444	0.1111	0.1111	0.0667	0.0667	0.0667	0.6000	0.1111	0.1333	0.1333	0.1556	0.0222	390.0000
0.0667	0.1556	0.0444	0.1111	0.1111	0.0889	0.0889	0.0667	0.6000	0.1111	0.1333	0.1333	0.1556	0.0222	400.0000
0.0667	0.1556	0.0444	0.1111	0.1111	0.0889	0.0889	0.0667	0.6000	0.1111	0.1333	0.1333	0.1778	0.0222	410.0000
0.0667	0.1556	0.0444	0.1111	0.1111	0.0889	0.0889	0.0667	0.6000	0.1111	0.1333	0.1333	0.1778	0.0222	420.0000
0.0667	0.1778	0.0444	0.1111	0.1111	0.0889	0.0889	0.0667	0.6000	0.1333	0.1333	0.1333	0.1778	0.0222	430.0000
0.0667	0.1778	0.0444	0.1111	0.1111	0.0889	0.0889	0.0667	0.6222	0.1333	0.1333	0.1333	0.1778	0.0222	440.0000
0.0667	0.1778	0.0444	0.1333	0.1111	0.0889	0.1111	0.0667	0.6222	0.1333	0.1333	0.1333	0.1778	0.0444	450.0000
0.0667	0.1778	0.0444	0.1333	0.1111	0.0889	0.1111	0.0667	0.6222	0.1333	0.1556	0.1556	0.1778	0.0444	460.0000
0.0667	0.2000	0.0444	0.1333	0.1111	0.0889	0.1111	0.0667	0.6222	0.1333	0.1556	0.1556	0.1778	0.0444	470.0000
0.0667	0.2000	0.0444	0.1333	0.1111	0.0889	0.1111	0.0667	0.6222	0.1333	0.1556	0.1556	0.1778	0.0444	480.0000
0.0889	0.2000	0.0444	0.1333	0.1111	0.0889	0.1111	0.0667	0.6222	0.1333	0.1556	0.1556	0.1778	0.0444	490.0000
0.0889	0.2000	0.0444	0.1333	0.1111	0.1111	0.1111	0.0667	0.6222	0.1333	0.1556	0.1778	0.1778	0.0444	500.0000
0.0889	0.2000	0.0444	0.1333	0.1111	0.1333	0.1111	0.0667	0.6222	0.1333	0.1778	0.1778	0.1778	0.0444	510.0000
0.0889	0.2000	0.0444	0.1333	0.1111	0.1333	0.1111	0.0667	0.6222	0.1333	0.1778	0.1778	0.1778	0.0444	520.0000
0.0889	0.2000	0.0444	0.1333	0.1111	0.1333	0.1111	0.0667	0.6222	0.1333	0.1778	0.1778	0.2000	0.0444	530.0000
0.0889	0.2000	0.0444	0.1333	0.1111	0.1556	0.1111	0.0667	0.6222	0.1556	0.1778	0.1778	0.2000	0.0444	540.0000
0.0889	0.2000	0.0444	0.1333	0.1111	0.1556	0.1111	0.0667	0.6222	0.1556	0.1778	0.1778	0.2222	0.0444	550.0000
0.0889	0.2000	0.0444	0.1333	0.1111	0.1556	0.1333	0.0667	0.6222	0.1556	0.1778	0.1778	0.2222	0.0444	560.0000
0.0889	0.2000	0.0444	0.1333	0.1333	0.1778	0.1556	0.0667	0.6222	0.1556	0.2000	0.2000	0.2444	0.0444	570.0000
0.0889	0.2222	0.0444	0.1333	0.1333	0.1778	0.1556	0.0667	0.6222	0.1778	0.2222	0.2222	0.2444	0.0444	580.0000
0.0889	0.2222	0.0444	0.1333	0.1333	0.1778	0.1556	0.0667	0.6222	0.1778	0.2222	0.2222	0.2444	0.0444	590.0000
0.1111	0.2222	0.0444	0.1556	0.1333	0.1778	0.1556	0.0667	0.6222	0.1778	0.2222	0.2222	0.2444	0.0444	600.0000
0.1111	0.2222	0.0444	0.1556	0.1333	0.1778	0.1556	0.0667	0.6222	0.1778	0.2222	0.2222	0.2444	0.0444	610.0000
0.1111	0.2222	0.0444	0.1556	0.1333	0.1778	0.1556	0.0667	0.6222	0.1778	0.2444	0.2222	0.2444	0.0444	620.0000
0.1111	0.2222	0.0444	0.1556	0.1333	0.1778	0.1556	0.0667	0.6222	0.1778	0.2444	0.2222	0.2444	0.0444	630.0000
0.1111	0.2222	0.0444	0.1556	0.1333	0.1778	0.1778	0.0667	0.6222	0.1778	0.2444	0.2222	0.2889	0.0667	640.0000
0.1111	0.2222	0.0444	0.1556	0.1333	0.1778	0.1778	0.0667	0.6222	0.1778	0.2444	0.2222	0.3111	0.0667	650.0000
0.1111	0.2222	0.0444	0.2000	0.1333	0.1778	0.1778	0.0667	0.6444	0.1778	0.2444	0.2222	0.3333	0.0667	660.0000
0.1111	0.2222	0.0444	0.2000	0.1333	0.2000	0.1778	0.0667	0.6889	0.1778	0.2444	0.2222	0.3333	0.0889	670.0000
0.1111	0.2222	0.0444	0.2000	0.1333	0.2000	0.1778	0.0667	0.6889	0.1778	0.2444	0.2222	0.3333	0.0889	680.0000
0.1111	0.2222	0.0444	0.2000	0.1333	0.2000	0.1778	0.0667	0.6889	0.1778	0.2444	0.2222	0.3333	0.0889	690.0000
0.1111	0.2222	0.0444	0.2000	0.1333	0.2000	0.1778	0.0667	0.6889	0.1778	0.2444	0.2222	0.3556	0.0889	700.0000
0.1111	0.2222	0.0444	0.2000	0.1333	0.2000	0.1778	0.0667	0.6889	0.1778	0.2444	0.2222	0.3556	0.0889	710.0000
0.1111	0.2222	0.0444	0.2000	0.1333	0.2000	0.2000	0.0667	0.6889	0.1778	0.2444	0.2222	0.3556	0.0889	720.0000
0.1111	0.2222	0.0444	0.2000	0.1333	0.2000	0.2000	0.0667	0.7111	0.1778	0.2444	0.2222	0.3556	0.0889	730.0000
0.1111	0.2222	0.0444	0.2000	0.1333	0.2000	0.2000	0.0667	0.7111	0.1778	0.2444	0.2222	0.3778	0.0889	740.0000
0.1111	0.2222	0.0444	0.2000	0.1333	0.2000	0.2000	0.0667	0.7111	0.1778	0.2444	0.2222	0.4000	0.0889	750.0000
0.1111	0.2222	0.0444	0.2000	0.1333	0.2000	0.2000	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.0889	760.0000
0.1111	0.2222	0.0444	0.2000	0.1333	0.2222	0.2000	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.0889	770.0000
0.1111	0.2222	0.0444	0.2000	0.1333	0.2222	0.2222	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.0889	780.0000
0.1111	0.2222	0.0444	0.2000	0.1556	0.2222	0.2222	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.0889	790.0000
0.1333	0.2222	0.0444	0.2000	0.1556	0.2222	0.2444	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.0889	800.0000
0.1333	0.2222	0.0889	0.2000	0.1556	0.2222	0.2444	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.1111	810.0000
0.1333	0.2222	0.0889	0.2000	0.1556	0.2222	0.2444	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.1111	820.0000
0.1556	0.2222	0.0889	0.2000	0.1556	0.2222	0.2444	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.1333	830.0000
0.1556	0.2222	0.0889	0.2000	0.1556	0.2222	0.2444	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.1333	840.0000
0.1556	0.2222	0.0889	0.2000	0.1556	0.2222	0.2444	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.1778	850.0000
0.1556	0.2444	0.0889	0.2000	0.1556	0.2222	0.2444	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.1778	860.0000
0.1556	0.2444	0.0889	0.2000	0.1556	0.2222	0.2444	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.1778	870.0000
0.1556	0.2444	0.0889	0.2000	0.1556	0.2222	0.2667	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.2000	880.0000
0.1778	0.2444	0.0889	0.2000	0.1556	0.2222	0.2667	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.2000	890.0000
0.1778	0.2444	0.0889	0.2000	0.1556	0.2222	0.2667	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.2000	900.0000
0.1778	0.2444	0.0889	0.2000	0.1556	0.2444	0.2889	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.2222	910.0000
0.1778	0.2444	0.0889	0.2000	0.1556	0.2444	0.2889	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.2444	920.0000
0.1778	0.2444	0.0889	0.2000	0.1556	0.2444	0.2889	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.2444	930.0000
0.1778	0.2444	0.0889	0.2000	0.1556	0.2444	0.2889	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.2444	940.0000
0.1778	0.2444	0.0889	0.2000	0.1556	0.2444	0.2889	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.2667	950.0000
0.1778	0.2444	0.0889	0.2000	0.1556	0.2667	0.2889	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.2667	960.0000
0.1778	0.2444	0.0889	0.2000	0.1556	0.2667	0.2889	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.2667	970.0000
0.1778	0.2444	0.0889	0.2000	0.1556	0.2667	0.2889	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.2889	980.0000
0.1778	0.2444	0.0889	0.2000	0.1556	0.2667	0.2889	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.2889	990.0000
0.1778	0.2444	0.0889	0.2000	0.1778	0.2667	0.2889	0.0667	0.7111	0.1778	0.2444	0.2444	0.4000	0.3111	1000.0000
0.2000	0.2444	0.0889	0.2000	0.1778	0.3333	0.3111	0.0889	0.7111	0.2000	0.2444	0.2444	0.4000	0.3556	1100
0.2222	0.2444	0.0889	0.2000	0.2000	0.3333	0.3111	0.0889	0.7111	0.2000	0.2667	0.2667	0.4000	0.3778	1200
0.2222	0.2444	0.0889	0.2000	0.2000	0.3333	0.3333	0.0889	0.7111	0.2000	0.2667	0.2667	0.4222	0.4000	1300
0.2444	0.2444	0.1111	0.2000	0.2000	0.3556	0.3333	0.1111	0.7111	0.2000	0.2667	0.2667	0.4222	0.4000	1400
0.2667	0.2444	0.1111	0.2000	0.2000	0.3556	0.3333	0.1111	0.7111	0.2222	0.2667	0.2667	0.4444	0.4000	1500
0.2889	0.2444	0.1111	0.2000	0.2000	0.3556	0.3556	0.1111	0.7111	0.2222	0.2667	0.2667	0.4444	0.4222	1600
0.2889	0.2444	0.1111	0.2222	0.2000	0.3556	0.3778	0.1778	0.7111	0.2222	0.2667	0.2667	0.4667	0.4222	1700
0.2889	0.2444	0.1333	0.2222	0.2000	0.3556	0.4000	0.1778	0.7111	0.2222	0.2667	0.2667	0.4667	0.4222	1800
0.2889	0.2444	0.1333	0.2222	0.2000	0.3556	0.4000	0.1778	0.7111	0.2222	0.2667	0.2667	0.4667	0.4222	1900
0.2889	0.2444	0.1333	0.2222	0.2000	0.3556	0.4000	0.1778	0.7111	0.2222	0.2667	0.2667	0.4667	0.4222	2000
0.2889	0.2444	0.1333	0.2222	0.2000	0.3778	0.4000	0.1778	0.7333	0.2222	0.2667	0.2667	0.4667	0.4222	2100
0.3333	0.2444	0.1556	0.2222	0.2000	0.3778	0.4000	0.1778	0.7333	0.2222	0.2667	0.2667	0.4667	0.4222	2200
0.3333	0.2444	0.1556	0.2222	0.2000	0.3778	0.4000	0.2444	0.7333	0.2222	0.2667	0.2667	0.4667	0.4222	2300
0.3333	0.2444	0.1556	0.2222	0.2000	0.3778	0.4000	0.2444	0.7333	0.2222	0.2667	0.2667	0.4667	0.4222	2400
0.3556	0.2444	0.1778	0.2222	0.2000	0.3778	0.4000	0.2667	0.7556	0.2222	0.2667	0.2667	0.4667	0.4222	2500
0.3556	0.2444	0.1778	0.2222	0.2000	0.3778	0.4000	0.2667	0.7556	0.2222	0.2667	0.2667	0.4667	0.4222	2600
0.3556	0.2444	0.1778	0.2222	0.2000	0.3778	0.4000	0.3111	0.7556	0.2222	0.2667	0.2667	0.4667	0.4444	2700
0.3556	0.2444	0.1778	0.2222	0.2000	0.3778	0.4000	0.3111	0.7556	0.2222	0.2667	0.2667	0.4667	0.4444	2800
0.3556	0.2444	0.1778	0.2222	0.2000	0.3778	0.4000	0.3111	0.7556	0.2222	0.2667	0.2667	0.4667	0.4444	2900
0.3556	0.2444	0.1778	0.2222	0.2000	0.3778	0.4000	0.3111	0.7556	0.2222	0.2667	0.2667	0.4667	0.4667	3000
0.3556	0.2444	0.1778	0.2222	0.2000	0.3778	0.4000	0.3333	0.7556	0.2222	0.2667	0.2667	0.5111	0.4667	3100
0.3556	0.2444	0.1778	0.2222	0.2000	0.3778	0.4000	0.3556	0.7556	0.2222	0.2667	0.2667	0.5111	0.4667	3200
0.3556	0.2444	0.1778	0.2222	0.2000	0.3778	0.4000	0.3556	0.7778	0.2222	0.2667	0.2667	0.5111	0.4889	3300
0.3556	0.2444	0.1778	0.2222	0.2000	0.3778	0.4000	0.3778	0.7778	0.2222	0.2667	0.2667	0.5111	0.4889	3400
0.3556	0.2444	0.1778	0.2222	0.2000	0.3778	0.4000	0.3778	0.7778	0.2444	0.2889	0.2889	0.5333	0.4889	3500
0.3778	0.2444	0.1778	0.2222	0.2000	0.3778	0.4222	0.3778	0.7778	0.2444	0.2889	0.2889	0.5333	0.4889	3600
0.3778	0.2444	0.1778	0.2222	0.2222	0.3778	0.4222	0.3778	0.7778	0.2444	0.2889	0.2889	0.5333	0.4889	3700
0.3778	0.2444	0.1778	0.2222	0.2222	0.3778	0.4444	0.3778	0.7778	0.2444	0.2889	0.3111	0.5333	0.4889	3800
0.3778	0.2444	0.1778	0.2222	0.2222	0.3778	0.4444	0.3778	0.7778	0.2444	0.2889	0.3111	0.5333	0.4889	3900
0.3778	0.2444	0.1778	0.2222	0.2222	0.3778	0.4444	0.3778	0.7778	0.2667	0.2889	0.3111	0.5333	0.4889	4000
0.3778	0.2444	0.1778	0.2222	0.2222	0.4000	0.4444	0.3778	0.7778	0.2667	0.2889	0.3111	0.5333	0.4889	4100
0.3778	0.2444	0.1778	0.2222	0.2222	0.4000	0.4444	0.3778	0.7778	0.2667	0.2889	0.3111	0.5333	0.4889	4200
0.3778	0.2444	0.1778	0.2222	0.2222	0.4000	0.4444	0.3778	0.7778	0.2667	0.2889	0.3111	0.5333	0.4889	4300
0.3778	0.2444	0.1778	0.2222	0.2222	0.4000	0.4444	0.3778	0.7778	0.2667	0.2889	0.3111	0.5333	0.4889	4400
0.3778	0.2444	0.1778	0.2222	0.2222	0.4000	0.4444	0.4000	0.8000	0.2667	0.2889	0.3111	0.5333	0.5111	4500
0.3778	0.2444	0.1778	0.2222	0.2222	0.4000	0.4444	0.4000	0.8000	0.2667	0.2889	0.3111	0.5333	0.5111	4600
0.3778	0.2444	0.1778	0.2222	0.2222	0.4000	0.4444	0.4000	0.8000	0.2667	0.2889	0.3111	0.5333	0.5111	4700
0.3778	0.2444	0.1778	0.2222	0.2222	0.4000	0.4444	0.4000	0.8000	0.2667	0.2889	0.3111	0.5333	0.5333	4800
0.3778	0.2444	0.1778	0.2222	0.2222	0.4000	0.4444	0.4000	0.8000	0.2667	0.2889	0.3111	0.5333	0.5333	4900
0.3778	0.2444	0.1778	0.2222	0.2222	0.4000	0.4667	0.4000	0.8000	0.2667	0.2889	0.3111	0.5333	0.5333	5000
0.4000	0.2444	0.1778	0.2222	0.2222	0.4000	0.4667	0.4000	0.8000	0.2667	0.2889	0.3111	0.5333	0.5333	5100
0.4000	0.2444	0.1778	0.2222	0.2222	0.4000	0.4667	0.4000	0.8222	0.2667	0.2889	0.3111	0.5333	0.5333	5200
0.4000	0.2444	0.1778	0.2222	0.2222	0.4000	0.4667	0.4000	0.8222	0.2667	0.2889	0.3111	0.5333	0.5333	5300
0.4000	0.2444	0.1778	0.2222	0.2222	0.4000	0.4667	0.4000	0.8222	0.2889	0.2889	0.3111	0.5333	0.5333	5400
0.4000	0.2444	0.1778	0.2222	0.2222	0.4000	0.4667	0.4000	0.8222	0.2889	0.2889	0.3111	0.5333	0.5333	5500
0.4000	0.2444	0.1778	0.2222	0.2222	0.4000	0.4889	0.4000	0.8222	0.2889	0.2889	0.3333	0.5333	0.5333	5600
0.4000	0.2444	0.1778	0.2222	0.2222	0.4000	0.4889	0.4000	0.8444	0.2889	0.2889	0.3333	0.5333	0.5333	5700
0.4000	0.2444	0.1778	0.2222	0.2222	0.4000	0.4889	0.4000	0.8444	0.2889	0.2889	0.3333	0.5333	0.5333	5800
0.4000	0.2444	0.1778	0.2222	0.2222	0.4000	0.4889	0.4000	0.8444	0.2889	0.2889	0.3333	0.5333	0.5333	5900
0.4000	0.2444	0.1778	0.2222	0.2222	0.4000	0.4889	0.4000	0.8444	0.2889	0.2889	0.3333	0.5333	0.5333	6000
0.4000	0.2444	0.1778	0.2222	0.2222	0.4000	0.4889	0.4000	0.8444	0.3111	0.2889	0.3333	0.5333	0.5333	6100
0.4000	0.2444	0.1778	0.2222	0.2222	0.4000	0.4889	0.4000	0.8444	0.3111	0.2889	0.3333	0.5333	0.5333	6200
0.4000	0.2444	0.1778	0.2222	0.2222	0.4000	0.4889	0.4000	0.8444	0.3111	0.2889	0.3333	0.5333	0.5333	6300
0.4000	0.2444	0.1778	0.2222	0.2222	0.4000	0.4889	0.4000	0.8444	0.3111	0.2889	0.3333	0.5333	0.5333	6400
0.4000	0.2444	0.1778	0.2222	0.2222	0.4000	0.4889	0.4000	0.8444	0.3111	0.2889	0.3333	0.5333	0.5333	6500
0.4000	0.2444	0.2000	0.2222	0.2222	0.4000	0.5111	0.4000	0.8444	0.3111	0.2889	0.3333	0.5333	0.5333	6600
0.4000	0.2444	0.2000	0.2222	0.2222	0.4000	0.5111	0.4000	0.8444	0.3111	0.2889	0.3333	0.5333	0.5333	6700
0.4000	0.2444	0.2000	0.2222	0.2222	0.4000	0.5111	0.4000	0.8444	0.3111	0.2889	0.3333	0.5556	0.5333	6800
0.4000	0.2444	0.2000	0.2222	0.2222	0.4000	0.5111	0.4222	0.8444	0.3111	0.2889	0.3333	0.5556	0.5333	6900
0.4000	0.2444	0.2000	0.2222	0.2222	0.4000	0.5111	0.4222	0.8444	0.3111	0.2889	0.3333	0.5556	0.5333	7000
0.4000	0.2444	0.2000	0.2222	0.2222	0.4000	0.5111	0.4222	0.8444	0.3111	0.2889	0.3333	0.5556	0.5333	7100
0.4000	0.2444	0.2000	0.2222	0.2222	0.4000	0.5111	0.4222	0.8444	0.3111	0.2889	0.3333	0.5556	0.5333	7200
0.4000	0.2444	0.2000	0.2222	0.2222	0.4000	0.5111	0.4222	0.8444	0.3111	0.2889	0.3333	0.5556	0.5333	7300
0.4000	0.2444	0.2000	0.2222	0.2222	0.4000	0.5111	0.4222	0.8444	0.3111	0.2889	0.3333	0.5556	0.5333	7400
0.4000	0.2444	0.2000	0.2222	0.2222	0.4000	0.5111	0.4222	0.8444	0.3111	0.2889	0.3333	0.5556	0.5333	7500
0.4000	0.2444	0.2000	0.2222	0.2222	0.4000	0.5111	0.4222	0.8444	0.3111	0.2889	0.3333	0.5556	0.5333	7600
0.4000	0.2444	0.2000	0.2222	0.2222	0.4000	0.5333	0.4222	0.8444	0.3111	0.2889	0.3333	0.5556	0.5333	7700
0.4000	0.2444	0.2000	0.2222	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5333	7800
0.4000	0.2444	0.2000	0.2222	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5333	7900
0.4000	0.2444	0.2000	0.2222	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5333	8000
0.4000	0.2444	0.2222	0.2222	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5333	8100
0.4000	0.2444	0.2222	0.2222	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5333	8200
0.4000	0.2444	0.2222	0.2222	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5333	8300
0.4000	0.2444	0.2222	0.2222	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5333	8400
0.4000	0.2444	0.2222	0.2222	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5556	8500
0.4000	0.2444	0.2222	0.2222	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5556	8600
0.4000	0.2444	0.2222	0.2222	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5556	8700
0.4000	0.2444	0.2222	0.2222	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5556	8800
0.4000	0.2444	0.2222	0.2222	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5556	8900
0.4000	0.2444	0.2222	0.2222	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5556	9000
0.4000	0.2444	0.2222	0.2444	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5778	9100
0.4000	0.2444	0.2222	0.2444	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5778	9200
0.4000	0.2444	0.2222	0.2444	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5778	9300
0.4000	0.2444	0.2222	0.2444	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5778	9400
0.4000	0.2444	0.2222	0.2667	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5778	9500
0.4000	0.2444	0.2222	0.2667	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5778	9600
0.4000	0.2444	0.2222	0.2667	0.2222	0.4000	0.5333	0.4222	0.8444	0.3333	0.2889	0.3333	0.5556	0.5778	9700
0.4000	0.2444	0.2222	0.2667	0.2222	0.4000	0.5333	0.4444	0.8444	0.3333	0.2889	0.3333	0.5556	0.5778	9800
0.4000	0.2444	0.2222	0.2667	0.2222	0.4000	0.5333	0.4444	0.8444	0.3333	0.2889	0.3333	0.5556	0.6000	9900
0.4000	0.2444	0.2222	0.2667	0.2222	0.4000	0.5333	0.4444	0.8444	0.3333	0.2889	0.3333	0.5556	0.6000	10000
0.4000	0.2444	0.2444	0.2667	0.2222	0.4000	0.5333	0.4444	0.8444	0.3333	0.2889	0.3556	0.5556	0.6444	11000
0.4000	0.2667	0.2444	0.2667	0.2222	0.4222	0.5333	0.4667	0.8444	0.3333	0.2889	0.3556	0.5556	0.6444	12000
0.4222	0.2667	0.2444	0.2667	0.2444	0.4222	0.5333	0.4889	0.8444	0.3333	0.2889	0.3556	0.5556	0.6667	13000
0.4444	0.2667	0.2444	0.2667	0.2444	0.4222	0.5333	0.4889	0.8444	0.3333	0.2889	0.3556	0.5556	0.6667	14000
0.4444	0.2667	0.2444	0.2667	0.2444	0.4222	0.5333	0.4889	0.8444	0.3333	0.3111	0.3556	0.5556	0.6889	15000
0.4444	0.2667	0.2444	0.2667	0.2444	0.4222	0.5333	0.4889	0.8444	0.3333	0.3111	0.3556	0.5556	0.7111	16000
0.4444	0.2667	0.2444	0.2667	0.2444	0.4444	0.5333	0.4889	0.8444	0.3333	0.3111	0.3556	0.5556	0.7111	17000
0.4444	0.2667	0.2444	0.2667	0.2444	0.4444	0.5333	0.4889	0.8444	0.3333	0.3111	0.3556	0.5778	0.7111	18000
0.4444	0.2667	0.2444	0.2889	0.2444	0.4444	0.5333	0.4889	0.8444	0.3333	0.3111	0.3556	0.5778	0.7111	19000
0.4444	0.2889	0.2444	0.2889	0.2444	0.4444	0.5556	0.4889	0.8444	0.3333	0.3111	0.3556	0.5778	0.7111	20000
0.4444	0.2889	0.2444	0.2889	0.2444	0.4667	0.5778	0.5556	0.8444	0.3333	0.3333	0.3556	0.5778	0.7111	21000
0.4444	0.2889	0.2444	0.3111	0.2444	0.4667	0.5778	0.5556	0.8444	0.3333	0.3333	0.3556	0.5778	0.7111	22000
0.4444	0.2889	0.2444	0.3111	0.2444	0.4667	0.5778	0.5556	0.8667	0.3333	0.3333	0.3556	0.5778	0.7111	23000
0.4444	0.2889	0.2444	0.3111	0.2444	0.4889	0.5778	0.5556	0.8667	0.3333	0.3333	0.3556	0.5778	0.7111	24000
0.4444	0.2889	0.2444	0.3333	0.2667	0.5111	0.5778	0.5556	0.8667	0.3333	0.3333	0.3556	0.5778	0.7111	25000
0.4444	0.3111	0.2444	0.3333	0.2667	0.5111	0.5778	0.5556	0.8667	0.3333	0.3333	0.3556	0.5778	0.7111	26000
0.4444	0.3111	0.2444	0.3333	0.2667	0.5111	0.5778	0.5556	0.8667	0.3333	0.3333	0.3556	0.5778	0.7111	27000
0.4444	0.3111	0.2444	0.3333	0.2667	0.5111	0.5778	0.5556	0.8667	0.3556	0.3333	0.3556	0.5778	0.7111	28000
0.4444	0.3111	0.2444	0.3333	0.2667	0.5111	0.5778	0.5556	0.8667	0.3556	0.3333	0.3556	0.5778	0.7333	29000
0.4444	0.3111	0.2444	0.3333	0.2667	0.5111	0.5778	0.5556	0.8667	0.3556	0.3333	0.3556	0.5778	0.7333	30000
0.4444	0.3111	0.2444	0.3333	0.2667	0.5111	0.5778	0.5556	0.8667	0.3556	0.3333	0.3556	0.5778	0.7556	31000
0.4444	0.3111	0.2444	0.3333	0.2667	0.5111	0.5778	0.5556	0.8667	0.3556	0.3333	0.3556	0.5778	0.7778	32000
0.4444	0.3111	0.2444	0.3333	0.2667	0.5111	0.5778	0.5556	0.8667	0.3556	0.3333	0.3556	0.5778	0.7778	33000
0.4444	0.3111	0.2444	0.3333	0.2667	0.5111	0.5778	0.5556	0.8667	0.3556	0.3333	0.3556	0.5778	0.7778	34000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5111	0.5778	0.5556	0.8667	0.3556	0.3333	0.3556	0.5778	0.7778	35000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5333	0.5778	0.5556	0.8667	0.3556	0.3333	0.3556	0.6000	0.7778	36000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5333	0.5778	0.5556	0.8667	0.3556	0.3333	0.3556	0.6000	0.7778	37000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5333	0.5778	0.5556	0.8667	0.3556	0.3333	0.3556	0.6000	0.7778	38000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5333	0.6000	0.5556	0.8667	0.3556	0.3333	0.3556	0.6000	0.7778	39000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5333	0.6000	0.5556	0.8667	0.3556	0.3333	0.3556	0.6000	0.7778	40000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5333	0.6000	0.5556	0.8667	0.3556	0.3333	0.3556	0.6000	0.7778	41000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5556	0.6000	0.5556	0.8667	0.3556	0.3333	0.3556	0.6000	0.7778	42000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5556	0.6000	0.5556	0.8667	0.3556	0.3333	0.3556	0.6000	0.7778	43000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5556	0.6000	0.5556	0.8667	0.3556	0.3333	0.3556	0.6000	0.7778	44000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5556	0.6000	0.5556	0.8667	0.3556	0.3333	0.3556	0.6000	0.7778	45000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5556	0.6000	0.5556	0.8667	0.3556	0.3333	0.3556	0.6000	0.7778	46000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5556	0.6000	0.5556	0.8667	0.3556	0.3333	0.3556	0.6000	0.7778	47000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5556	0.6000	0.5556	0.8667	0.3556	0.3333	0.3556	0.6000	0.7778	48000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5556	0.6000	0.5556	0.8667	0.3778	0.3333	0.3556	0.6000	0.7778	49000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5556	0.6000	0.5556	0.8667	0.3778	0.3333	0.3556	0.6000	0.7778	50000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5556	0.6000	0.5556	0.8667	0.3778	0.3333	0.3556	0.6000	0.7778	51000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5556	0.6000	0.5556	0.8667	0.3778	0.3333	0.3556	0.6000	0.7778	52000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5556	0.6000	0.5556	0.8667	0.3778	0.3333	0.3556	0.6000	0.7778	53000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5556	0.6000	0.5556	0.8667	0.3778	0.3333	0.3556	0.6000	0.7778	54000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5556	0.6000	0.5556	0.8667	0.3778	0.3333	0.3556	0.6000	0.7778	55000
0.4444	0.3111	0.2889	0.3333	0.2667	0.5556	0.6000	0.5556	0.8667	0.3778	0.3333	0.3556	0.6000	0.7778	56000
0.4444	0.3111	0.3111	0.3333	0.2667	0.5556	0.6222	0.5556	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	57000
0.4444	0.3111	0.3111	0.3333	0.2667	0.5556	0.6222	0.5556	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	58000
0.4444	0.3111	0.3111	0.3333	0.2667	0.5556	0.6222	0.5778	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	59000
0.4444	0.3111	0.3111	0.3333	0.2667	0.5556	0.6222	0.5778	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	60000
0.4444	0.3111	0.3111	0.3333	0.2667	0.5556	0.6222	0.5778	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	61000
0.4667	0.3111	0.3111	0.3333	0.2667	0.5556	0.6222	0.5778	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	62000
0.4667	0.3111	0.3111	0.3333	0.2667	0.5556	0.6222	0.5778	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	63000
0.4667	0.3111	0.3111	0.3333	0.2667	0.5556	0.6222	0.5778	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	64000
0.4667	0.3111	0.3111	0.3333	0.2667	0.5556	0.6222	0.5778	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	65000
0.4667	0.3111	0.3111	0.3333	0.2667	0.5556	0.6222	0.5778	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	66000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6222	0.5778	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	67000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6222	0.5778	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	68000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6222	0.5778	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	69000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6222	0.5778	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	70000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6222	0.5778	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	71000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6222	0.5778	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	72000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6222	0.5778	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	73000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6222	0.5778	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	74000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6222	0.6000	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	75000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6222	0.6000	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	76000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6222	0.6000	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	77000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6222	0.6000	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	78000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6222	0.6000	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	79000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6222	0.6000	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	80000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6222	0.6000	0.8667	0.3778	0.3333	0.3556	0.6000	0.8000	81000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6444	0.6222	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	82000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6444	0.6222	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	83000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6444	0.6222	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	84000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5556	0.6444	0.6222	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	85000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5778	0.6444	0.6222	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	86000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5778	0.6444	0.6222	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	87000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5778	0.6444	0.6222	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	88000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5778	0.6444	0.6222	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	89000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5778	0.6444	0.6444	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	90000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5778	0.6444	0.6667	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	91000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5778	0.6444	0.6667	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	92000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5778	0.6444	0.6667	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	93000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5778	0.6444	0.6667	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	94000
0.4667	0.3111	0.3333	0.3333	0.2667	0.5778	0.6444	0.6667	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	95000
0.4667	0.3111	0.3333	0.3333	0.2667	0.6000	0.6444	0.6667	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	96000
0.4667	0.3111	0.3333	0.3333	0.2667	0.6000	0.6444	0.6667	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	97000
0.4889	0.3111	0.3333	0.3333	0.2667	0.6000	0.6444	0.6667	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	98000
0.4889	0.3111	0.3333	0.3333	0.2667	0.6000	0.6444	0.6667	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	99000
0.4889	0.3111	0.3333	0.3333	0.2667	0.6000	0.6444	0.6667	0.8889	0.3778	0.3333	0.3556	0.6000	0.8000	100000
0.5333	0.3333	0.3333	0.3333	0.2667	0.6222	0.7111	0.6889	0.9111	0.3778	0.3333	0.3556	0.6000	0.8222	150000
0.5333	0.3333	0.3333	0.3333	0.2667	0.6222	0.7111	0.7111	0.9111	0.4000	0.3778	0.3556	0.6000	0.8222	200000
0.5333	0.3556	0.3333	0.3333	0.3111	0.6667	0.7111	0.7333	0.9111	0.4000	0.3778	0.3778	0.6000	0.8222	250000
0.5333	0.3556	0.3333	0.3333	0.3111	0.6889	0.7111	0.7333	0.9333	0.4000	0.4000	0.3778	0.6000	0.8222	300000
0.5333	0.3556	0.3333	0.3333	0.3111	0.6889	0.7111	0.7778	0.9333	0.4000	0.4000	0.3778	0.6000	0.8222	350000
0.5333	0.3556	0.3333	0.3556	0.3111	0.6889	0.7111	0.8222	0.9333	0.4000	0.4000	0.3778	0.6000	0.8222	400000
0.5333	0.3556	0.3333	0.3556	0.3111	0.6889	0.7111	0.8222	0.9556	0.4000	0.4000	0.4000	0.6000	0.8222	450000
0.5333	0.3556	0.3333	0.3556	0.3111	0.6889	0.7556	0.8222	0.9556	0.4000	0.4222	0.4222	0.6000	0.8222	500000
0.5333	0.3556	0.3333	0.3556	0.3111	0.6889	0.7556	0.8222	0.9556	0.4000	0.4222	0.4222	0.6000	0.8222	550000
0.5333	0.3556	0.3333	0.3556	0.3111	0.6889	0.7556	0.8222	0.9556	0.4000	0.4222	0.4222	0.6000	0.8222	600000
0.5333	0.3556	0.3333	0.3556	0.3111	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	650000
0.5333	0.3556	0.3333	0.3556	0.3111	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	700000
0.5333	0.3556	0.3333	0.3778	0.3111	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	750000
0.5333	0.3778	0.3333	0.3778	0.3111	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	800000
0.5333	0.3778	0.3333	0.3778	0.3111	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	850000
0.5333	0.3778	0.3333	0.3778	0.3111	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	900000
0.5333	0.3778	0.3333	0.3778	0.3111	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	950000
0.5333	0.3778	0.3333	0.3778	0.3111	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1000000
0.5333	0.3778	0.3556	0.3778	0.3111	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1050000
0.5333	0.3778	0.3556	0.3778	0.3333	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1100000
0.5333	0.3778	0.3556	0.3778	0.3333	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1150000
0.5333	0.3778	0.3556	0.3778	0.3333	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1200000
0.5333	0.3778	0.3556	0.3778	0.3333	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1250000
0.5333	0.3778	0.3556	0.3778	0.3333	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1300000
0.5333	0.3778	0.3556	0.3778	0.3333	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1350000
0.5333	0.3778	0.3556	0.3778	0.3333	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1400000
0.5333	0.3778	0.3556	0.3778	0.3333	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1450000
0.5333	0.3778	0.3556	0.3778	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1500000
0.5333	0.4000	0.3556	0.3778	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1550000
0.5333	0.4000	0.3556	0.3778	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1600000
0.5333	0.4000	0.3556	0.3778	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1650000
0.5333	0.4000	0.3556	0.3778	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1700000
0.5333	0.4000	0.3556	0.3778	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1750000
0.5333	0.4000	0.3556	0.3778	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1800000
0.5333	0.4000	0.3556	0.3778	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1850000
0.5333	0.4000	0.3556	0.3778	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1900000
0.5333	0.4000	0.3556	0.3778	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	1950000
0.5333	0.4000	0.3556	0.3778	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.4222	0.4444	0.6000	0.8222	2000000


==> figure_data/Hidden.txt <==
NAS		BAR		SU2		SU3		SU5		H		C		CE		CEM		PL1		PL2		PL3		TS		TC		T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0123	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0000	0.0123	0.0123	0.0123	0.0100
0.0000	0.0123	0.0000	0.0123	0.0000	0.0000	0.0123	0.0247	0.0123	0.0123	0.0247	0.0247	0.0123	0.0123	0.0200
0.0000	0.0123	0.0000	0.0123	0.0000	0.0123	0.0370	0.0247	0.3210	0.0247	0.0370	0.0247	0.0123	0.0123	0.0300
0.0000	0.0123	0.0000	0.0123	0.0000	0.0247	0.0370	0.0370	0.5062	0.0370	0.0617	0.0370	0.0123	0.0123	0.0400
0.0000	0.0123	0.0000	0.0247	0.0000	0.0247	0.0741	0.0741	0.5679	0.0741	0.0864	0.0494	0.0123	0.0123	0.0500
0.0000	0.0123	0.0123	0.0247	0.0000	0.0370	0.0741	0.0741	0.6296	0.0988	0.1111	0.0864	0.0123	0.0123	0.0600
0.0123	0.0247	0.0370	0.0494	0.0123	0.0617	0.0864	0.0741	0.6667	0.1235	0.1728	0.1235	0.0123	0.0123	0.0700
0.0247	0.0247	0.0370	0.0494	0.0123	0.1111	0.1358	0.0741	0.6914	0.1605	0.1852	0.1358	0.0123	0.0123	0.0800
0.0247	0.0247	0.0494	0.0494	0.0247	0.1235	0.1852	0.0864	0.7037	0.1605	0.1975	0.1605	0.0123	0.0123	0.0900
0.0370	0.0247	0.0494	0.0494	0.0247	0.1481	0.2346	0.0864	0.7160	0.1605	0.2222	0.1605	0.0123	0.0123	0.1000
0.0370	0.0247	0.0494	0.0741	0.0247	0.1852	0.2840	0.0864	0.7407	0.1605	0.2222	0.1975	0.0247	0.0123	0.1100
0.0370	0.0247	0.0617	0.0864	0.0370	0.2099	0.2840	0.0988	0.7531	0.1728	0.2222	0.1975	0.0370	0.0123	0.1200
0.0370	0.0494	0.0617	0.0988	0.0370	0.2222	0.2840	0.0988	0.7531	0.1728	0.2222	0.1975	0.0494	0.0123	0.1300
0.0370	0.0617	0.0617	0.1111	0.0370	0.2469	0.2963	0.1111	0.7654	0.1728	0.2469	0.1975	0.0494	0.0123	0.1400
0.0494	0.0741	0.0617	0.1111	0.0370	0.2716	0.3333	0.1111	0.7654	0.1852	0.2469	0.2099	0.0617	0.0123	0.1500
0.0494	0.0864	0.0617	0.1235	0.0370	0.2716	0.3457	0.1235	0.7654	0.2099	0.2469	0.2099	0.0617	0.0123	0.1600
0.0494	0.1111	0.0741	0.1358	0.0370	0.2840	0.3457	0.1605	0.7654	0.2099	0.2469	0.2099	0.0617	0.0123	0.1700
0.0494	0.1111	0.0741	0.1358	0.0370	0.2963	0.3580	0.1728	0.7654	0.2222	0.2469	0.2099	0.0617	0.0247	0.1800
0.0494	0.1111	0.0741	0.1358	0.0494	0.3210	0.3704	0.1728	0.7778	0.2222	0.2593	0.2222	0.0617	0.0247	0.1900
0.0494	0.1235	0.0741	0.1481	0.0494	0.3333	0.4074	0.1728	0.7778	0.2222	0.2716	0.2469	0.0864	0.0247	0.2000
0.0617	0.1235	0.0741	0.1481	0.0617	0.3333	0.4198	0.1728	0.7778	0.2222	0.2716	0.2469	0.0988	0.0247	0.2100
0.0617	0.1235	0.0741	0.1481	0.0741	0.3704	0.4444	0.1728	0.7901	0.2222	0.2716	0.2469	0.0988	0.0247	0.2200
0.0617	0.1358	0.0988	0.1481	0.0741	0.3827	0.4444	0.1852	0.7901	0.2222	0.2716	0.2469	0.1111	0.0247	0.2300
0.0617	0.1358	0.0988	0.1481	0.0864	0.3827	0.4444	0.2099	0.7901	0.2222	0.2716	0.2593	0.1235	0.0247	0.2400
0.0617	0.1358	0.1111	0.1481	0.0988	0.3951	0.4444	0.2222	0.7901	0.2222	0.2716	0.2593	0.1235	0.0370	0.2500
0.0617	0.1481	0.1111	0.1481	0.0988	0.3951	0.4444	0.2346	0.7901	0.2222	0.2716	0.2593	0.1235	0.0370	0.2600
0.0617	0.1481	0.1111	0.1481	0.1111	0.3951	0.4444	0.2469	0.7901	0.2222	0.2716	0.2593	0.1235	0.0494	0.2700
0.0617	0.1605	0.1111	0.1481	0.1111	0.3951	0.4444	0.2593	0.8148	0.2222	0.2716	0.2593	0.1235	0.0617	0.2800
0.0617	0.1728	0.1111	0.1481	0.1111	0.3951	0.4568	0.2716	0.8272	0.2222	0.2716	0.2593	0.1358	0.0864	0.2900
0.0617	0.1728	0.1111	0.1481	0.1111	0.3951	0.4568	0.2716	0.8272	0.2222	0.2716	0.2593	0.1481	0.0864	0.3000
0.0617	0.1728	0.1111	0.1605	0.1111	0.3951	0.4568	0.2963	0.8272	0.2222	0.2716	0.2593	0.1481	0.0988	0.3100
0.0617	0.1728	0.1235	0.1605	0.1111	0.4074	0.4568	0.2963	0.8272	0.2222	0.2840	0.2593	0.1481	0.1111	0.3200
0.0617	0.1728	0.1481	0.1605	0.1111	0.4198	0.4938	0.3086	0.8272	0.2346	0.2840	0.2593	0.1481	0.1235	0.3300
0.0617	0.1728	0.1481	0.1605	0.1235	0.4321	0.4938	0.3210	0.8272	0.2346	0.2840	0.2593	0.1481	0.1235	0.3400
0.0741	0.1728	0.1481	0.1728	0.1235	0.4321	0.4938	0.3210	0.8272	0.2469	0.2963	0.2593	0.1605	0.1235	0.3500
0.0864	0.1728	0.1481	0.1728	0.1235	0.4321	0.5062	0.3210	0.8272	0.2469	0.2963	0.2593	0.1605	0.1235	0.3600
0.0864	0.1728	0.1481	0.1728	0.1358	0.4321	0.5062	0.3210	0.8395	0.2593	0.2963	0.2593	0.1605	0.1235	0.3700
0.0988	0.1728	0.1481	0.1728	0.1358	0.4444	0.5185	0.3210	0.8395	0.2716	0.2963	0.2593	0.1728	0.1235	0.3800
0.1111	0.1728	0.1481	0.1728	0.1358	0.4444	0.5309	0.3210	0.8395	0.2716	0.2963	0.2593	0.1728	0.1235	0.3900
0.1111	0.1728	0.1481	0.1852	0.1358	0.4568	0.5309	0.3210	0.8395	0.2716	0.2963	0.2840	0.1852	0.1235	0.4000
0.1111	0.1728	0.1481	0.1852	0.1358	0.4568	0.5556	0.3210	0.8395	0.2716	0.2963	0.2840	0.1852	0.1235	0.4100
0.1111	0.1728	0.1481	0.1975	0.1358	0.4568	0.5556	0.3333	0.8395	0.2716	0.2963	0.2840	0.1852	0.1235	0.4200
0.1111	0.1728	0.1481	0.1975	0.1358	0.4691	0.5679	0.3333	0.8395	0.2716	0.2963	0.2840	0.1852	0.1358	0.4300
0.1111	0.1728	0.1605	0.1975	0.1358	0.4691	0.5679	0.3333	0.8395	0.2716	0.2963	0.2840	0.1852	0.1481	0.4400
0.1111	0.1728	0.1605	0.1975	0.1358	0.4815	0.5679	0.3457	0.8395	0.2716	0.2963	0.2840	0.1852	0.1481	0.4500
0.1111	0.1852	0.1605	0.1975	0.1358	0.4815	0.5679	0.3457	0.8395	0.2840	0.2963	0.2840	0.1852	0.1605	0.4600
0.1111	0.1975	0.1605	0.1975	0.1358	0.4815	0.5679	0.3457	0.8395	0.2840	0.2963	0.2963	0.1975	0.1852	0.4700
0.1111	0.1975	0.1605	0.1975	0.1481	0.4815	0.5802	0.3457	0.8395	0.2840	0.2963	0.2963	0.1975	0.2222	0.4800
0.1111	0.1975	0.1605	0.1975	0.1605	0.4815	0.5802	0.3457	0.8395	0.2840	0.2963	0.2963	0.2099	0.2222	0.4900
0.1235	0.1975	0.1605	0.1975	0.1605	0.4815	0.5802	0.3457	0.8395	0.2840	0.2963	0.2963	0.2099	0.2222	0.5000
0.1235	0.1975	0.1605	0.1975	0.1605	0.4815	0.5802	0.3457	0.8395	0.2840	0.3086	0.3086	0.2099	0.2222	0.5100
0.1235	0.1975	0.1605	0.1975	0.1605	0.4815	0.5926	0.3457	0.8395	0.2840	0.3086	0.3086	0.2099	0.2346	0.5200
0.1358	0.1975	0.1605	0.1975	0.1728	0.4815	0.5926	0.3580	0.8395	0.2840	0.3086	0.3086	0.2099	0.2593	0.5300
0.1358	0.1975	0.1728	0.1975	0.1728	0.4815	0.5926	0.3827	0.8395	0.2840	0.3086	0.3086	0.2222	0.2593	0.5400
0.1358	0.1975	0.1728	0.1975	0.1728	0.4815	0.5926	0.3827	0.8395	0.2840	0.3086	0.3086	0.2222	0.2716	0.5500
0.1481	0.1975	0.1728	0.1975	0.1728	0.4938	0.6049	0.3827	0.8395	0.2840	0.3086	0.3086	0.2222	0.2840	0.5600
0.1605	0.1975	0.1728	0.1975	0.1728	0.4938	0.6049	0.3951	0.8519	0.2840	0.3086	0.3210	0.2222	0.2963	0.5700
0.1605	0.1975	0.1728	0.1975	0.1728	0.5062	0.6296	0.3951	0.8519	0.2840	0.3086	0.3210	0.2469	0.3086	0.5800
0.1605	0.1975	0.1728	0.1975	0.1728	0.5062	0.6296	0.4074	0.8642	0.2840	0.3086	0.3210	0.2593	0.3210	0.5900
0.1852	0.1975	0.1728	0.1975	0.1728	0.5062	0.6296	0.4074	0.8765	0.2840	0.3086	0.3210	0.2593	0.3210	0.6000
0.1852	0.1975	0.1728	0.2099	0.1728	0.5062	0.6296	0.4074	0.8765	0.2840	0.3086	0.3210	0.2716	0.3333	0.6100
0.2099	0.2099	0.1728	0.2099	0.1728	0.5062	0.6296	0.4198	0.8765	0.2840	0.3086	0.3210	0.2840	0.3457	0.6200
0.2099	0.2222	0.1728	0.2099	0.1728	0.5062	0.6296	0.4444	0.8765	0.2840	0.3086	0.3210	0.2840	0.3580	0.6300
0.2099	0.2222	0.1728	0.2099	0.1728	0.5062	0.6296	0.4568	0.8765	0.2840	0.3086	0.3210	0.2840	0.3580	0.6400
0.2099	0.2222	0.1728	0.2099	0.1728	0.5062	0.6296	0.4568	0.8765	0.2840	0.3086	0.3210	0.2840	0.3580	0.6500
0.2099	0.2222	0.1728	0.2099	0.1728	0.5062	0.6296	0.4568	0.8765	0.2963	0.3086	0.3210	0.2840	0.3580	0.6600
0.2099	0.2222	0.1728	0.2099	0.1728	0.5062	0.6296	0.4691	0.8765	0.2963	0.3086	0.3210	0.2840	0.3704	0.6700
0.2099	0.2222	0.1728	0.2099	0.1728	0.5062	0.6296	0.4691	0.8765	0.2963	0.3086	0.3210	0.2840	0.3704	0.6800
0.2222	0.2222	0.1728	0.2099	0.1728	0.5062	0.6296	0.4691	0.8765	0.2963	0.3086	0.3210	0.2840	0.3704	0.6900
0.2222	0.2222	0.1728	0.2099	0.1728	0.5062	0.6296	0.4691	0.8765	0.2963	0.3086	0.3210	0.2840	0.3827	0.7000
0.2222	0.2222	0.1728	0.2099	0.1728	0.5185	0.6296	0.4691	0.8765	0.3086	0.3086	0.3333	0.2840	0.4074	0.7100
0.2346	0.2222	0.1728	0.2099	0.1728	0.5185	0.6420	0.4815	0.8765	0.3086	0.3086	0.3333	0.2840	0.4074	0.7200
0.2346	0.2222	0.1728	0.2099	0.1728	0.5185	0.6420	0.4815	0.8765	0.3086	0.3086	0.3457	0.2840	0.4198	0.7300
0.2346	0.2222	0.1728	0.2099	0.1728	0.5185	0.6420	0.4938	0.8765	0.3086	0.3086	0.3457	0.2963	0.4198	0.7400
0.2346	0.2222	0.1728	0.2099	0.1852	0.5185	0.6420	0.4938	0.8765	0.3086	0.3086	0.3457	0.2963	0.4198	0.7500
0.2346	0.2222	0.1728	0.2099	0.1852	0.5185	0.6420	0.4938	0.8765	0.3086	0.3086	0.3457	0.2963	0.4198	0.7600
0.2346	0.2222	0.1728	0.2099	0.1852	0.5185	0.6420	0.4938	0.8765	0.3086	0.3086	0.3457	0.2963	0.4198	0.7700
0.2469	0.2222	0.1728	0.2099	0.1852	0.5185	0.6420	0.4938	0.8765	0.3086	0.3086	0.3457	0.2963	0.4198	0.7800
0.2469	0.2222	0.1728	0.2099	0.1852	0.5185	0.6420	0.4938	0.8765	0.3086	0.3086	0.3457	0.2963	0.4198	0.7900
0.2469	0.2222	0.1728	0.2099	0.1852	0.5185	0.6420	0.4938	0.8765	0.3086	0.3086	0.3457	0.2963	0.4321	0.8000
0.2469	0.2222	0.1728	0.2099	0.1852	0.5185	0.6420	0.4938	0.8765	0.3086	0.3086	0.3457	0.2963	0.4321	0.8100
0.2469	0.2222	0.1728	0.2099	0.1852	0.5309	0.6420	0.4938	0.8765	0.3210	0.3086	0.3457	0.2963	0.4321	0.8200
0.2469	0.2222	0.1728	0.2099	0.1852	0.5309	0.6420	0.4938	0.8765	0.3210	0.3086	0.3457	0.2963	0.4321	0.8300
0.2469	0.2222	0.1728	0.2099	0.1852	0.5309	0.6420	0.4938	0.8765	0.3210	0.3086	0.3457	0.2963	0.4444	0.8400
0.2469	0.2222	0.1728	0.2099	0.1852	0.5309	0.6543	0.5062	0.8765	0.3333	0.3086	0.3457	0.3086	0.4444	0.8500
0.2469	0.2222	0.1728	0.2099	0.1852	0.5309	0.6543	0.5062	0.8765	0.3333	0.3086	0.3457	0.3086	0.4568	0.8600
0.2469	0.2346	0.1728	0.2099	0.1852	0.5309	0.6543	0.5062	0.8765	0.3333	0.3086	0.3457	0.3086	0.4568	0.8700
0.2469	0.2346	0.1728	0.2099	0.1852	0.5309	0.6543	0.5062	0.8765	0.3333	0.3086	0.3457	0.3086	0.4568	0.8800
0.2593	0.2346	0.1728	0.2099	0.1852	0.5309	0.6543	0.5185	0.8765	0.3333	0.3086	0.3457	0.3086	0.4568	0.8900
0.2593	0.2346	0.1728	0.2099	0.1975	0.5309	0.6543	0.5185	0.8765	0.3333	0.3086	0.3457	0.3086	0.4568	0.9000
0.2593	0.2346	0.1728	0.2099	0.1975	0.5309	0.6543	0.5185	0.8765	0.3333	0.3086	0.3457	0.3210	0.4568	0.9100
0.2593	0.2346	0.1728	0.2099	0.1975	0.5309	0.6543	0.5185	0.8765	0.3333	0.3086	0.3457	0.3333	0.4568	0.9200
0.2593	0.2346	0.1728	0.2099	0.1975	0.5309	0.6543	0.5432	0.8765	0.3333	0.3086	0.3457	0.3333	0.4568	0.9300
0.2593	0.2346	0.1728	0.2099	0.1975	0.5309	0.6543	0.5432	0.8765	0.3333	0.3086	0.3457	0.3333	0.4568	0.9400
0.2593	0.2346	0.1852	0.2099	0.1975	0.5309	0.6543	0.5432	0.8765	0.3333	0.3086	0.3457	0.3333	0.4568	0.9500
0.2593	0.2346	0.1852	0.2099	0.1975	0.5309	0.6543	0.5556	0.8765	0.3333	0.3086	0.3457	0.3457	0.4568	0.9600
0.2593	0.2346	0.1852	0.2099	0.1975	0.5309	0.6543	0.5556	0.8889	0.3333	0.3086	0.3457	0.3704	0.4568	0.9700
0.2716	0.2469	0.1852	0.2099	0.1975	0.5309	0.6543	0.5556	0.8889	0.3333	0.3086	0.3457	0.3827	0.4568	0.9800
0.2716	0.2469	0.1852	0.2099	0.1975	0.5309	0.6543	0.5556	0.8889	0.3333	0.3086	0.3457	0.3951	0.4568	0.9900
0.2716	0.2469	0.1852	0.2099	0.1975	0.5309	0.6543	0.5679	0.8889	0.3333	0.3086	0.3457	0.3951	0.4568	1
0.3580	0.2593	0.2222	0.2346	0.2469	0.6049	0.6914	0.6543	0.9136	0.3704	0.3333	0.3704	0.4815	0.5432	2
0.3827	0.2716	0.2222	0.2716	0.2593	0.6420	0.7037	0.6790	0.9136	0.3951	0.3580	0.3827	0.5062	0.5679	3
0.3827	0.3086	0.2593	0.2840	0.2716	0.6543	0.7284	0.6790	0.9136	0.4074	0.3704	0.3827	0.5309	0.5802	4
0.3951	0.3086	0.2593	0.2963	0.2716	0.6543	0.7284	0.7037	0.9136	0.4198	0.3704	0.3951	0.5802	0.6173	5
0.3951	0.3086	0.2716	0.2963	0.2840	0.6543	0.7407	0.7284	0.9136	0.4198	0.3951	0.3951	0.5926	0.6543	6
0.4074	0.3086	0.2840	0.2963	0.2840	0.6790	0.7407	0.7407	0.9136	0.4198	0.3951	0.3951	0.6173	0.6914	7
0.4074	0.3210	0.2840	0.2963	0.2963	0.6914	0.7407	0.7531	0.9259	0.4198	0.3951	0.4074	0.6173	0.7160	8
0.4074	0.3333	0.2840	0.3086	0.3086	0.6914	0.7531	0.7654	0.9383	0.4198	0.3951	0.4198	0.6173	0.7531	9
0.4198	0.3457	0.2840	0.3210	0.3210	0.7037	0.7531	0.7778	0.9383	0.4198	0.3951	0.4198	0.6173	0.7531	10
0.4321	0.3457	0.2963	0.3210	0.3210	0.7037	0.7654	0.7778	0.9383	0.4198	0.3951	0.4198	0.6173	0.7531	11
0.4568	0.3457	0.2963	0.3333	0.3210	0.7037	0.7778	0.7778	0.9383	0.4198	0.3951	0.4198	0.6173	0.7654	12
0.4691	0.3457	0.2963	0.3333	0.3210	0.7037	0.7778	0.7778	0.9383	0.4198	0.4074	0.4198	0.6296	0.7654	13
0.4691	0.3457	0.2963	0.3333	0.3210	0.7037	0.7778	0.7901	0.9383	0.4198	0.4074	0.4198	0.6296	0.7654	14
0.4938	0.3457	0.2963	0.3333	0.3210	0.7037	0.7778	0.7901	0.9383	0.4198	0.4198	0.4198	0.6296	0.7654	15
0.4938	0.3457	0.2963	0.3333	0.3210	0.7037	0.7778	0.7901	0.9383	0.4198	0.4198	0.4321	0.6296	0.7654	16
0.4938	0.3457	0.3086	0.3333	0.3210	0.7037	0.7778	0.7901	0.9383	0.4321	0.4198	0.4321	0.6296	0.7654	17
0.4938	0.3457	0.3086	0.3333	0.3210	0.7037	0.7778	0.7901	0.9383	0.4321	0.4198	0.4321	0.6296	0.7901	18
0.4938	0.3457	0.3086	0.3457	0.3210	0.7160	0.7901	0.7901	0.9383	0.4321	0.4198	0.4444	0.6296	0.7901	19
0.4938	0.3457	0.3086	0.3457	0.3210	0.7284	0.7901	0.7901	0.9383	0.4444	0.4198	0.4444	0.6420	0.8025	20
0.4938	0.3457	0.3086	0.3457	0.3210	0.7407	0.7901	0.7901	0.9383	0.4568	0.4198	0.4444	0.6420	0.8148	21
0.4938	0.3457	0.3086	0.3457	0.3210	0.7531	0.7901	0.7901	0.9383	0.4568	0.4198	0.4444	0.6420	0.8272	22
0.4938	0.3457	0.3086	0.3457	0.3333	0.7531	0.7901	0.8025	0.9383	0.4568	0.4198	0.4444	0.6420	0.8272	23
0.5062	0.3580	0.3210	0.3457	0.3333	0.7531	0.8025	0.8025	0.9383	0.4568	0.4198	0.4444	0.6420	0.8272	24
0.5062	0.3580	0.3210	0.3457	0.3333	0.7531	0.8025	0.8148	0.9383	0.4568	0.4198	0.4444	0.6420	0.8272	25
0.5062	0.3580	0.3210	0.3580	0.3333	0.7531	0.8025	0.8148	0.9383	0.4568	0.4198	0.4444	0.6420	0.8272	26
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8025	0.8272	0.9383	0.4568	0.4198	0.4444	0.6420	0.8272	27
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8025	0.8272	0.9383	0.4568	0.4198	0.4444	0.6420	0.8395	28
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8025	0.8395	0.9383	0.4568	0.4198	0.4444	0.6420	0.8395	29
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8025	0.8395	0.9506	0.4568	0.4198	0.4444	0.6420	0.8395	30
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8025	0.8395	0.9506	0.4568	0.4198	0.4444	0.6420	0.8395	31
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8025	0.8395	0.9506	0.4568	0.4198	0.4444	0.6420	0.8395	32
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8025	0.8395	0.9506	0.4568	0.4198	0.4444	0.6420	0.8395	33
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8025	0.8395	0.9506	0.4568	0.4321	0.4444	0.6543	0.8395	34
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8025	0.8395	0.9506	0.4568	0.4321	0.4444	0.6543	0.8395	35
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8025	0.8395	0.9506	0.4568	0.4321	0.4444	0.6543	0.8519	36
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8025	0.8519	0.9506	0.4568	0.4321	0.4444	0.6543	0.8519	37
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8025	0.8519	0.9630	0.4568	0.4321	0.4444	0.6543	0.8519	38
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8025	0.8642	0.9630	0.4568	0.4321	0.4444	0.6543	0.8519	39
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8148	0.8642	0.9630	0.4568	0.4321	0.4444	0.6543	0.8519	40
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8148	0.8642	0.9630	0.4568	0.4444	0.4444	0.6543	0.8519	41
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8148	0.8642	0.9630	0.4568	0.4444	0.4444	0.6543	0.8519	42
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8148	0.8642	0.9630	0.4568	0.4444	0.4444	0.6543	0.8519	43
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8148	0.8642	0.9630	0.4568	0.4444	0.4444	0.6543	0.8519	44
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8148	0.8642	0.9753	0.4568	0.4444	0.4444	0.6543	0.8519	45
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8272	0.8642	0.9753	0.4568	0.4444	0.4444	0.6543	0.8642	46
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8272	0.8642	0.9753	0.4568	0.4444	0.4444	0.6543	0.8642	47
0.5185	0.3580	0.3210	0.3580	0.3333	0.7531	0.8272	0.8642	0.9753	0.4568	0.4444	0.4444	0.6543	0.8642	48
0.5309	0.3580	0.3210	0.3580	0.3333	0.7531	0.8272	0.8642	0.9753	0.4568	0.4444	0.4444	0.6543	0.8642	49
0.5309	0.3580	0.3210	0.3580	0.3333	0.7531	0.8272	0.8642	0.9753	0.4568	0.4444	0.4444	0.6543	0.8642	50
0.5309	0.3580	0.3210	0.3580	0.3333	0.7531	0.8272	0.8642	0.9753	0.4568	0.4444	0.4444	0.6543	0.8642	51
0.5309	0.3580	0.3210	0.3580	0.3333	0.7531	0.8272	0.8642	0.9753	0.4568	0.4444	0.4444	0.6543	0.8642	52
0.5309	0.3580	0.3210	0.3580	0.3333	0.7531	0.8272	0.8642	0.9753	0.4568	0.4444	0.4444	0.6543	0.8642	53
0.5432	0.3580	0.3210	0.3580	0.3333	0.7531	0.8272	0.8642	0.9753	0.4568	0.4444	0.4444	0.6543	0.8642	54
0.5432	0.3580	0.3210	0.3580	0.3333	0.7531	0.8272	0.8765	0.9753	0.4568	0.4568	0.4444	0.6543	0.8642	55
0.5432	0.3580	0.3210	0.3580	0.3333	0.7531	0.8272	0.8765	0.9753	0.4568	0.4568	0.4444	0.6543	0.8642	56
0.5432	0.3580	0.3210	0.3580	0.3333	0.7531	0.8272	0.8765	0.9753	0.4568	0.4568	0.4444	0.6543	0.8642	57
0.5432	0.3580	0.3210	0.3580	0.3333	0.7531	0.8272	0.8765	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	58
0.5432	0.3704	0.3210	0.3580	0.3333	0.7531	0.8272	0.8765	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	59
0.5432	0.3704	0.3210	0.3580	0.3333	0.7531	0.8272	0.8765	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	60
0.5432	0.3704	0.3210	0.3580	0.3333	0.7531	0.8272	0.8765	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	61
0.5432	0.3704	0.3210	0.3580	0.3333	0.7531	0.8272	0.8765	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	62
0.5432	0.3704	0.3210	0.3580	0.3333	0.7531	0.8272	0.8765	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	63
0.5432	0.3704	0.3210	0.3580	0.3333	0.7531	0.8272	0.8765	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	64
0.5432	0.3704	0.3210	0.3580	0.3333	0.7531	0.8272	0.8765	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	65
0.5432	0.3704	0.3210	0.3580	0.3333	0.7531	0.8272	0.8765	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	66
0.5432	0.3704	0.3210	0.3580	0.3333	0.7531	0.8272	0.8765	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	67
0.5432	0.3704	0.3210	0.3580	0.3333	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	68
0.5432	0.3704	0.3210	0.3580	0.3333	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	69
0.5432	0.3704	0.3210	0.3580	0.3333	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	70
0.5432	0.3704	0.3210	0.3580	0.3333	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	71
0.5432	0.3704	0.3210	0.3580	0.3333	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	72
0.5432	0.3704	0.3210	0.3580	0.3333	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	73
0.5432	0.3704	0.3210	0.3580	0.3333	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	74
0.5432	0.3704	0.3210	0.3580	0.3333	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	75
0.5432	0.3704	0.3210	0.3580	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	76
0.5432	0.3704	0.3210	0.3580	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	77
0.5432	0.3704	0.3210	0.3580	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	78
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	79
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	80
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	81
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	82
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	83
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	84
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8642	85
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8765	86
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8765	87
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6667	0.8765	88
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6790	0.8765	89
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6790	0.8765	90
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6790	0.8765	91
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6790	0.8765	92
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6790	0.8765	93
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6790	0.8765	94
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6790	0.8765	95
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4568	0.4444	0.6790	0.8765	96
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4691	0.4444	0.6790	0.8765	97
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4691	0.4444	0.6790	0.8765	98
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4691	0.4444	0.6790	0.8765	99
0.5432	0.3704	0.3210	0.3704	0.3457	0.7531	0.8272	0.9012	0.9753	0.4568	0.4691	0.4444	0.6790	0.8765	100
0.5432	0.3704	0.3210	0.3704	0.3704	0.7531	0.8395	0.9012	0.9753	0.4568	0.4691	0.4444	0.6790	0.8765	110
0.5432	0.3704	0.3210	0.3827	0.3704	0.7531	0.8395	0.9012	0.9753	0.4568	0.4691	0.4444	0.6790	0.8765	120
0.5432	0.3827	0.3210	0.3951	0.3704	0.7531	0.8395	0.9012	0.9753	0.4568	0.4691	0.4444	0.6790	0.8765	130
0.5432	0.3827	0.3210	0.3951	0.3704	0.7531	0.8395	0.9012	0.9753	0.4568	0.4691	0.4444	0.6790	0.8765	140
0.5432	0.3827	0.3210	0.3951	0.3704	0.7531	0.8395	0.9012	0.9753	0.4568	0.4691	0.4444	0.6790	0.8765	150
0.5432	0.3827	0.3210	0.3951	0.3704	0.7531	0.8395	0.9012	0.9753	0.4568	0.4815	0.4568	0.6790	0.8765	160
0.5432	0.3951	0.3210	0.3951	0.3704	0.7531	0.8395	0.9012	0.9753	0.4568	0.4815	0.4568	0.6790	0.8765	170
0.5432	0.3951	0.3210	0.4074	0.3827	0.7531	0.8519	0.9012	0.9753	0.4568	0.4938	0.4691	0.6790	0.8765	180
0.5432	0.3951	0.3210	0.4198	0.3827	0.7531	0.8519	0.9012	0.9753	0.4568	0.4938	0.4691	0.6790	0.8765	190
0.5432	0.3951	0.3210	0.4198	0.3827	0.7531	0.8519	0.9012	0.9753	0.4568	0.4938	0.4691	0.6790	0.8765	200
0.5432	0.3951	0.3333	0.4198	0.3827	0.7654	0.8519	0.9012	0.9753	0.4568	0.4938	0.4691	0.6790	0.8765	210
0.5432	0.3951	0.3333	0.4198	0.3827	0.7654	0.8519	0.9012	0.9753	0.4568	0.4938	0.4691	0.6790	0.8765	220
0.5432	0.3951	0.3333	0.4198	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4691	0.6790	0.8765	230
0.5432	0.3951	0.3333	0.4198	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4691	0.6790	0.8765	240
0.5432	0.3951	0.3333	0.4198	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4691	0.6790	0.8765	250
0.5432	0.3951	0.3333	0.4198	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4691	0.6790	0.8765	260
0.5432	0.3951	0.3333	0.4198	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4691	0.6790	0.8765	270
0.5432	0.3951	0.3333	0.4444	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4691	0.6790	0.8765	280
0.5432	0.3951	0.3333	0.4444	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4691	0.6790	0.8765	290
0.5432	0.3951	0.3333	0.4568	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4815	0.6790	0.8889	300
0.5432	0.3951	0.3457	0.4568	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6790	0.8889	310
0.5432	0.3951	0.3457	0.4691	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6790	0.8889	320
0.5432	0.3951	0.3580	0.4691	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	330
0.5432	0.4074	0.3580	0.4938	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	340
0.5432	0.4074	0.3580	0.5185	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	350
0.5556	0.4074	0.3580	0.5185	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	360
0.5556	0.4074	0.3580	0.5556	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	370
0.5556	0.4074	0.3580	0.5802	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	380
0.5556	0.4074	0.3580	0.5926	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	390
0.5556	0.4074	0.3580	0.5926	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	400
0.5556	0.4074	0.3580	0.5926	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	410
0.5556	0.4074	0.3580	0.5926	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	420
0.5556	0.4074	0.3580	0.5926	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	430
0.5556	0.4074	0.3580	0.5926	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	440
0.5556	0.4074	0.3704	0.5926	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	450
0.5556	0.4074	0.3704	0.6049	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	460
0.5556	0.4074	0.3704	0.6049	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	470
0.5556	0.4074	0.3704	0.6049	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	480
0.5556	0.4074	0.3827	0.6049	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	490
0.5556	0.4074	0.3827	0.6049	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	500
0.5556	0.4074	0.3827	0.6049	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	510
0.5556	0.4074	0.3827	0.6049	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	520
0.5556	0.4074	0.3827	0.6049	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	530
0.5556	0.4074	0.3827	0.6049	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	540
0.5556	0.4074	0.3827	0.6049	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	550
0.5556	0.4074	0.3827	0.6049	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	560
0.5556	0.4074	0.3951	0.6049	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	570
0.5556	0.4074	0.3951	0.6049	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	580
0.5556	0.4074	0.3951	0.6049	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	590
0.5556	0.4074	0.3951	0.6173	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.8889	600
0.5556	0.4074	0.3951	0.6173	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.9012	610
0.5556	0.4074	0.3951	0.6173	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.9012	620
0.5556	0.4074	0.3951	0.6173	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.9012	630
0.5556	0.4074	0.3951	0.6173	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.9012	640
0.5556	0.4074	0.3951	0.6296	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.9012	650
0.5556	0.4074	0.3951	0.6296	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.9012	660
0.5556	0.4074	0.3951	0.6296	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.9012	670
0.5556	0.4074	0.3951	0.6296	0.3827	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.9012	680
0.5556	0.4074	0.3951	0.6296	0.3951	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.9012	690
0.5556	0.4074	0.3951	0.6296	0.3951	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.9012	700
0.5556	0.4074	0.3951	0.6296	0.3951	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.9012	710
0.5556	0.4074	0.3951	0.6296	0.3951	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.9012	720
0.5556	0.4074	0.3951	0.6296	0.3951	0.7654	0.8519	0.9136	0.9753	0.4568	0.5062	0.4938	0.6914	0.9012	730
0.5556	0.4198	0.3951	0.6296	0.3951	0.7654	0.8519	0.9136	0.9753	0.4568	0.5309	0.4938	0.6914	0.9012	740
0.5556	0.4198	0.3951	0.6296	0.3951	0.7654	0.8519	0.9136	0.9753	0.4568	0.5309	0.4938	0.6914	0.9012	750
0.5556	0.4198	0.3951	0.6296	0.3951	0.7654	0.8519	0.9136	0.9753	0.4568	0.5309	0.4938	0.6914	0.9012	760
0.5556	0.4198	0.3951	0.6296	0.3951	0.7654	0.8519	0.9136	0.9753	0.4568	0.5309	0.4938	0.6914	0.9012	770
0.5556	0.4198	0.3951	0.6296	0.3951	0.7654	0.8519	0.9136	0.9753	0.4568	0.5309	0.4938	0.6914	0.9012	780
0.5556	0.4198	0.3951	0.6296	0.3951	0.7654	0.8519	0.9136	0.9753	0.4568	0.5309	0.4938	0.6914	0.9012	790
0.5556	0.4198	0.3951	0.6296	0.3951	0.7654	0.8519	0.9136	0.9753	0.4568	0.5309	0.4938	0.6914	0.9012	800
0.5556	0.4198	0.3951	0.6296	0.3951	0.7654	0.8519	0.9136	0.9753	0.4568	0.5309	0.4938	0.6914	0.9012	810
0.5556	0.4198	0.3951	0.6296	0.3951	0.7654	0.8519	0.9136	0.9753	0.4568	0.5309	0.4938	0.6914	0.9012	820
0.5556	0.4198	0.3951	0.6296	0.3951	0.7654	0.8519	0.9136	0.9753	0.4568	0.5309	0.4938	0.6914	0.9012	830
0.5556	0.4198	0.3951	0.6543	0.3951	0.7654	0.8519	0.9136	0.9753	0.4568	0.5309	0.4938	0.6914	0.9012	840
0.5556	0.4198	0.3951	0.6543	0.3951	0.7654	0.8519	0.9136	0.9753	0.4568	0.5309	0.4938	0.6914	0.9012	850
0.5556	0.4198	0.3951	0.6543	0.3951	0.7654	0.8519	0.9136	0.9753	0.4691	0.5309	0.4938	0.6914	0.9012	860
0.5556	0.4198	0.3951	0.6543	0.3951	0.7654	0.8519	0.9136	0.9753	0.4691	0.5309	0.5062	0.6914	0.9012	870
0.5556	0.4198	0.3951	0.6543	0.3951	0.7654	0.8519	0.9136	0.9753	0.4691	0.5309	0.5062	0.6914	0.9012	880
0.5556	0.4198	0.3951	0.6667	0.3951	0.7654	0.8519	0.9136	0.9753	0.4691	0.5309	0.5062	0.6914	0.9012	890
0.5556	0.4198	0.3951	0.6667	0.3951	0.7654	0.8519	0.9136	0.9753	0.4691	0.5309	0.5062	0.6914	0.9012	900
0.5556	0.4198	0.3951	0.6667	0.3951	0.7654	0.8519	0.9136	0.9753	0.4691	0.5309	0.5062	0.6914	0.9012	910
0.5556	0.4198	0.3951	0.6667	0.3951	0.7654	0.8519	0.9136	0.9753	0.4691	0.5309	0.5062	0.6914	0.9012	920
0.5556	0.4198	0.3951	0.6790	0.3951	0.7654	0.8519	0.9136	0.9753	0.4691	0.5309	0.5062	0.6914	0.9012	930
0.5556	0.4198	0.3951	0.6790	0.3951	0.7654	0.8519	0.9136	0.9753	0.4691	0.5309	0.5062	0.6914	0.9012	940
0.5556	0.4198	0.3951	0.6790	0.3951	0.7654	0.8519	0.9136	0.9753	0.4691	0.5309	0.5062	0.6914	0.9012	950
0.5556	0.4198	0.3951	0.6790	0.3951	0.7654	0.8519	0.9136	0.9753	0.4691	0.5309	0.5062	0.6914	0.9012	960
0.5556	0.4198	0.3951	0.6790	0.3951	0.7654	0.8519	0.9136	0.9753	0.4691	0.5309	0.5062	0.6914	0.9012	970
0.5556	0.4198	0.3951	0.6790	0.3951	0.7654	0.8519	0.9136	0.9753	0.4691	0.5309	0.5062	0.6914	0.9012	980
0.5556	0.4198	0.3951	0.6790	0.3951	0.7654	0.8519	0.9136	0.9753	0.4691	0.5309	0.5062	0.6914	0.9012	990
0.5556	0.4198	0.3951	0.6790	0.3951	0.7654	0.8519	0.9136	0.9753	0.4691	0.5309	0.5062	0.6914	0.9012	1000
0.5802	0.4691	0.3951	0.7160	0.3951	0.7654	0.8519	0.9136	0.9753	0.4691	0.5432	0.5062	0.7037	0.9012	2000
0.6049	0.4938	0.3951	0.7407	0.4074	0.7654	0.8519	0.9136	0.9753	0.4691	0.5432	0.5062	0.7037	0.9012	3000
0.6173	0.5185	0.3951	0.7531	0.4074	0.7654	0.8519	0.9136	0.9753	0.4691	0.5432	0.5062	0.7037	0.9012	4000
0.6173	0.5309	0.3951	0.7531	0.4074	0.7654	0.8519	0.9136	0.9753	0.4691	0.5432	0.5062	0.7037	0.9012	5000
0.6296	0.5309	0.3951	0.7778	0.4074	0.7654	0.8519	0.9136	0.9753	0.4691	0.5432	0.5062	0.7037	0.9012	6000
0.6296	0.5432	0.3951	0.7778	0.4074	0.7654	0.8519	0.9136	0.9753	0.4691	0.5432	0.5062	0.7037	0.9012	7000
0.6296	0.5432	0.3951	0.7778	0.4074	0.7654	0.8519	0.9136	0.9753	0.4691	0.5432	0.5062	0.7037	0.9012	8000
0.6420	0.5556	0.3951	0.7778	0.4074	0.7654	0.8519	0.9136	0.9753	0.4691	0.5432	0.5062	0.7037	0.9012	9000
0.6420	0.5556	0.3951	0.7778	0.4074	0.7654	0.8519	0.9136	0.9753	0.4691	0.5432	0.5062	0.7037	0.9012	10000
0.6420	0.5926	0.3951	0.7778	0.4074	0.7654	0.8519	0.9136	0.9753	0.4691	0.5432	0.5062	0.7037	0.9012	20000
0.6420	0.6049	0.3951	0.7778	0.4074	0.7654	0.8519	0.9136	0.9753	0.4691	0.5432	0.5062	0.7037	0.9012	30000
0.6420	0.6049	0.3951	0.7778	0.4074	0.7654	0.8519	0.9136	0.9753	0.4691	0.5432	0.5062	0.7037	0.9012	40000
0.6420	0.6049	0.3951	0.7778	0.4074	0.7654	0.8519	0.9136	0.9753	0.4691	0.5432	0.5062	0.7037	0.9012	41000
0.6420	0.6049	0.3951	0.7778	0.4074	0.7654	0.8519	0.9136	0.9753	0.4691	0.5432	0.5062	0.7037	0.9012	42000
0.6420	0.6049	0.3951	0.7778	0.4074	0.7654	0.8519	0.9136	0.9753	0.4691	0.5432	0.5062	0.7037	0.9012	43000


==> figure_data/Hidden1.txt <==
NAS		BAR		SU2		SU3		SU5		H		C		CE		CEM		PL1		PL2		PL3		TS		TC		T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0222	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0222	0.0000	0.0000	0.0000	0.0000	0.0100
0.0000	0.0222	0.0000	0.0000	0.0000	0.0000	0.0222	0.0222	0.0222	0.0222	0.0444	0.0222	0.0000	0.0000	0.0200
0.0000	0.0222	0.0000	0.0000	0.0000	0.0000	0.0444	0.0222	0.2444	0.0222	0.0667	0.0222	0.0000	0.0000	0.0300
0.0000	0.0222	0.0000	0.0000	0.0000	0.0222	0.0444	0.0222	0.3778	0.0444	0.0889	0.0444	0.0000	0.0000	0.0400
0.0000	0.0222	0.0000	0.0222	0.0000	0.0222	0.0667	0.0667	0.4444	0.0889	0.1111	0.0667	0.0000	0.0000	0.0500
0.0000	0.0222	0.0000	0.0222	0.0000	0.0444	0.0667	0.0667	0.5111	0.1111	0.1556	0.1111	0.0000	0.0000	0.0600
0.0222	0.0444	0.0444	0.0444	0.0222	0.0889	0.0889	0.0667	0.5556	0.1556	0.2000	0.1778	0.0000	0.0000	0.0700
0.0222	0.0444	0.0444	0.0444	0.0222	0.1333	0.1778	0.0667	0.5778	0.1778	0.2222	0.1778	0.0000	0.0000	0.0800
0.0222	0.0444	0.0444	0.0444	0.0444	0.1556	0.2444	0.0667	0.6000	0.1778	0.2222	0.2000	0.0000	0.0000	0.0900
0.0444	0.0444	0.0444	0.0444	0.0444	0.2000	0.2889	0.0667	0.6000	0.1778	0.2444	0.2000	0.0000	0.0000	0.1000
0.0444	0.0444	0.0444	0.0889	0.0444	0.2222	0.3333	0.0667	0.6222	0.1778	0.2444	0.2444	0.0222	0.0000	0.1100
0.0444	0.0444	0.0667	0.1111	0.0667	0.2444	0.3333	0.0889	0.6444	0.1778	0.2444	0.2444	0.0222	0.0000	0.1200
0.0444	0.0889	0.0667	0.1333	0.0667	0.2667	0.3333	0.0889	0.6444	0.1778	0.2444	0.2444	0.0444	0.0000	0.1300
0.0444	0.1111	0.0667	0.1556	0.0667	0.3111	0.3556	0.1111	0.6667	0.1778	0.2667	0.2444	0.0444	0.0000	0.1400
0.0667	0.1333	0.0667	0.1556	0.0667	0.3556	0.3556	0.1111	0.6667	0.2000	0.2667	0.2444	0.0667	0.0000	0.1500
0.0667	0.1556	0.0667	0.1778	0.0667	0.3556	0.3778	0.1111	0.6667	0.2222	0.2667	0.2444	0.0667	0.0000	0.1600
0.0667	0.1778	0.0889	0.2000	0.0667	0.3556	0.3778	0.1556	0.6667	0.2222	0.2667	0.2444	0.0667	0.0000	0.1700
0.0667	0.1778	0.0889	0.2000	0.0667	0.3556	0.3778	0.1778	0.6667	0.2222	0.2667	0.2444	0.0667	0.0000	0.1800
0.0667	0.1778	0.0889	0.2000	0.0889	0.3556	0.3778	0.1778	0.6889	0.2222	0.2667	0.2444	0.0667	0.0000	0.1900
0.0667	0.2000	0.0889	0.2000	0.0889	0.3778	0.4000	0.1778	0.6889	0.2222	0.2667	0.2667	0.0889	0.0000	0.2000
0.0667	0.2000	0.0889	0.2000	0.1111	0.3778	0.4000	0.1778	0.6889	0.2222	0.2667	0.2667	0.1111	0.0000	0.2100
0.0667	0.2000	0.0889	0.2000	0.1111	0.3778	0.4000	0.1778	0.6889	0.2222	0.2667	0.2667	0.1111	0.0000	0.2200
0.0667	0.2222	0.1111	0.2000	0.1111	0.3778	0.4000	0.2000	0.6889	0.2222	0.2667	0.2667	0.1111	0.0000	0.2300
0.0667	0.2222	0.1111	0.2000	0.1111	0.3778	0.4000	0.2444	0.6889	0.2222	0.2667	0.2667	0.1111	0.0000	0.2400
0.0667	0.2222	0.1333	0.2000	0.1333	0.3778	0.4000	0.2667	0.6889	0.2222	0.2667	0.2667	0.1111	0.0000	0.2500
0.0667	0.2222	0.1333	0.2000	0.1333	0.3778	0.4000	0.2667	0.6889	0.2222	0.2667	0.2667	0.1111	0.0000	0.2600
0.0667	0.2222	0.1333	0.2000	0.1333	0.3778	0.4000	0.2889	0.6889	0.2222	0.2667	0.2667	0.1111	0.0000	0.2700
0.0667	0.2222	0.1333	0.2000	0.1333	0.3778	0.4000	0.3111	0.7333	0.2222	0.2667	0.2667	0.1111	0.0000	0.2800
0.0667	0.2444	0.1333	0.2000	0.1333	0.3778	0.4000	0.3111	0.7556	0.2222	0.2667	0.2667	0.1111	0.0222	0.2900
0.0667	0.2444	0.1333	0.2000	0.1333	0.3778	0.4000	0.3111	0.7556	0.2222	0.2667	0.2667	0.1333	0.0222	0.3000
0.0667	0.2444	0.1333	0.2000	0.1333	0.3778	0.4000	0.3556	0.7556	0.2222	0.2667	0.2667	0.1333	0.0444	0.3100
0.0667	0.2444	0.1333	0.2000	0.1333	0.3778	0.4000	0.3556	0.7556	0.2222	0.2889	0.2667	0.1333	0.0667	0.3200
0.0667	0.2444	0.1778	0.2000	0.1333	0.3778	0.4222	0.3778	0.7556	0.2444	0.2889	0.2667	0.1333	0.0889	0.3300
0.0667	0.2444	0.1778	0.2000	0.1333	0.3778	0.4222	0.3778	0.7556	0.2444	0.2889	0.2667	0.1333	0.0889	0.3400
0.0667	0.2444	0.1778	0.2222	0.1333	0.3778	0.4222	0.3778	0.7556	0.2667	0.2889	0.2667	0.1333	0.0889	0.3500
0.0667	0.2444	0.1778	0.2222	0.1333	0.3778	0.4222	0.3778	0.7556	0.2667	0.2889	0.2667	0.1333	0.0889	0.3600
0.0667	0.2444	0.1778	0.2222	0.1556	0.3778	0.4222	0.3778	0.7778	0.2667	0.2889	0.2667	0.1333	0.0889	0.3700
0.0889	0.2444	0.1778	0.2222	0.1556	0.3778	0.4444	0.3778	0.7778	0.2889	0.2889	0.2667	0.1333	0.0889	0.3800
0.1111	0.2444	0.1778	0.2222	0.1556	0.3778	0.4444	0.3778	0.7778	0.2889	0.2889	0.2667	0.1333	0.0889	0.3900
0.1111	0.2444	0.1778	0.2222	0.1556	0.4000	0.4444	0.3778	0.7778	0.2889	0.2889	0.2889	0.1556	0.0889	0.4000
0.1111	0.2444	0.1778	0.2222	0.1556	0.4000	0.4667	0.3778	0.7778	0.2889	0.2889	0.2889	0.1556	0.0889	0.4100
0.1111	0.2444	0.1778	0.2222	0.1556	0.4000	0.4667	0.4000	0.7778	0.2889	0.2889	0.2889	0.1556	0.0889	0.4200
0.1111	0.2444	0.1778	0.2222	0.1556	0.4000	0.4889	0.4000	0.7778	0.2889	0.2889	0.2889	0.1556	0.0889	0.4300
0.1111	0.2444	0.1778	0.2222	0.1556	0.4000	0.4889	0.4000	0.7778	0.2889	0.2889	0.2889	0.1556	0.0889	0.4400
0.1111	0.2444	0.1778	0.2222	0.1556	0.4000	0.4889	0.4000	0.7778	0.2889	0.2889	0.2889	0.1556	0.0889	0.4500
0.1111	0.2444	0.1778	0.2222	0.1556	0.4000	0.4889	0.4000	0.7778	0.2889	0.2889	0.2889	0.1556	0.1111	0.4600
0.1111	0.2444	0.1778	0.2222	0.1556	0.4000	0.4889	0.4000	0.7778	0.2889	0.2889	0.3111	0.1556	0.1111	0.4700
0.1111	0.2444	0.1778	0.2222	0.1778	0.4000	0.4889	0.4000	0.7778	0.2889	0.2889	0.3111	0.1556	0.1556	0.4800
0.1111	0.2444	0.1778	0.2222	0.1778	0.4000	0.4889	0.4000	0.7778	0.2889	0.2889	0.3111	0.1778	0.1556	0.4900
0.1333	0.2444	0.1778	0.2222	0.1778	0.4000	0.4889	0.4000	0.7778	0.2889	0.2889	0.3111	0.1778	0.1556	0.5000
0.1333	0.2444	0.1778	0.2222	0.1778	0.4000	0.4889	0.4000	0.7778	0.2889	0.2889	0.3111	0.1778	0.1556	0.5100
0.1333	0.2444	0.1778	0.2222	0.1778	0.4000	0.5111	0.4000	0.7778	0.2889	0.2889	0.3111	0.1778	0.1778	0.5200
0.1556	0.2444	0.1778	0.2222	0.1778	0.4000	0.5111	0.4000	0.7778	0.2889	0.2889	0.3111	0.1778	0.2000	0.5300
0.1556	0.2444	0.1778	0.2222	0.1778	0.4000	0.5111	0.4000	0.7778	0.2889	0.2889	0.3111	0.2000	0.2000	0.5400
0.1556	0.2444	0.1778	0.2222	0.1778	0.4000	0.5111	0.4000	0.7778	0.2889	0.2889	0.3111	0.2000	0.2222	0.5500
0.1778	0.2444	0.1778	0.2222	0.1778	0.4000	0.5111	0.4000	0.7778	0.2889	0.2889	0.3111	0.2000	0.2444	0.5600
0.1778	0.2444	0.1778	0.2222	0.1778	0.4000	0.5111	0.4000	0.8000	0.2889	0.2889	0.3111	0.2000	0.2667	0.5700
0.1778	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4000	0.8000	0.2889	0.2889	0.3111	0.2222	0.2889	0.5800
0.1778	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4000	0.8222	0.2889	0.2889	0.3111	0.2444	0.3111	0.5900
0.2000	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4000	0.8222	0.2889	0.2889	0.3111	0.2444	0.3111	0.6000
0.2000	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4000	0.8222	0.2889	0.2889	0.3111	0.2444	0.3333	0.6100
0.2444	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4000	0.8222	0.2889	0.2889	0.3111	0.2444	0.3556	0.6200
0.2444	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4000	0.8222	0.2889	0.2889	0.3111	0.2444	0.3556	0.6300
0.2444	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4000	0.8222	0.2889	0.2889	0.3111	0.2444	0.3556	0.6400
0.2444	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4000	0.8222	0.2889	0.2889	0.3111	0.2444	0.3556	0.6500
0.2444	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4000	0.8222	0.3111	0.2889	0.3111	0.2444	0.3556	0.6600
0.2444	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3111	0.2444	0.3556	0.6700
0.2444	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3111	0.2444	0.3556	0.6800
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3111	0.2444	0.3556	0.6900
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3111	0.2444	0.3556	0.7000
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3333	0.2444	0.3778	0.7100
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3333	0.2444	0.3778	0.7200
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3556	0.2444	0.3778	0.7300
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3556	0.2667	0.3778	0.7400
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3556	0.2667	0.3778	0.7500
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3556	0.2667	0.3778	0.7600
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3556	0.2667	0.3778	0.7700
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3556	0.2667	0.3778	0.7800
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3556	0.2667	0.3778	0.7900
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3556	0.2667	0.3778	0.8000
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3556	0.2667	0.3778	0.8100
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3556	0.2667	0.3778	0.8200
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3556	0.2667	0.3778	0.8300
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3111	0.2889	0.3556	0.2667	0.4000	0.8400
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3333	0.2889	0.3556	0.2889	0.4000	0.8500
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3333	0.2889	0.3556	0.2889	0.4000	0.8600
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3333	0.2889	0.3556	0.2889	0.4000	0.8700
0.2667	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4222	0.8222	0.3333	0.2889	0.3556	0.2889	0.4000	0.8800
0.2889	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4444	0.8222	0.3333	0.2889	0.3556	0.2889	0.4000	0.8900
0.2889	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4444	0.8222	0.3333	0.2889	0.3556	0.2889	0.4000	0.9000
0.2889	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4444	0.8222	0.3333	0.2889	0.3556	0.3111	0.4000	0.9100
0.2889	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4444	0.8222	0.3333	0.2889	0.3556	0.3111	0.4000	0.9200
0.2889	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4444	0.8222	0.3333	0.2889	0.3556	0.3111	0.4000	0.9300
0.2889	0.2444	0.1778	0.2222	0.1778	0.4000	0.5333	0.4444	0.8222	0.3333	0.2889	0.3556	0.3111	0.4000	0.9400
0.2889	0.2444	0.2000	0.2222	0.1778	0.4000	0.5333	0.4444	0.8222	0.3333	0.2889	0.3556	0.3111	0.4000	0.9500
0.2889	0.2444	0.2000	0.2222	0.1778	0.4000	0.5333	0.4444	0.8222	0.3333	0.2889	0.3556	0.3111	0.4000	0.9600
0.2889	0.2444	0.2000	0.2222	0.1778	0.4000	0.5333	0.4444	0.8444	0.3333	0.2889	0.3556	0.3556	0.4000	0.9700
0.3111	0.2444	0.2000	0.2222	0.1778	0.4000	0.5333	0.4444	0.8444	0.3333	0.2889	0.3556	0.3556	0.4000	0.9800
0.3111	0.2444	0.2000	0.2222	0.1778	0.4000	0.5333	0.4444	0.8444	0.3333	0.2889	0.3556	0.3778	0.4000	0.9900
0.3111	0.2444	0.2000	0.2222	0.1778	0.4000	0.5333	0.4667	0.8444	0.3333	0.2889	0.3556	0.3778	0.4000	1
0.3778	0.2444	0.2444	0.2667	0.2222	0.4889	0.5778	0.5556	0.8667	0.3333	0.3111	0.3556	0.4444	0.4667	2
0.3778	0.2444	0.2444	0.2889	0.2444	0.4889	0.6000	0.5556	0.8667	0.3556	0.3333	0.3556	0.4667	0.4889	3
0.3778	0.2889	0.2889	0.3111	0.2444	0.5111	0.6444	0.5556	0.8667	0.3556	0.3333	0.3556	0.5111	0.4889	4
0.3778	0.2889	0.2889	0.3333	0.2444	0.5111	0.6444	0.5778	0.8667	0.3778	0.3333	0.3556	0.5111	0.5333	5
0.3778	0.2889	0.3111	0.3333	0.2444	0.5111	0.6444	0.6000	0.8667	0.3778	0.3333	0.3556	0.5111	0.5556	6
0.3778	0.2889	0.3333	0.3333	0.2444	0.5556	0.6444	0.6222	0.8667	0.3778	0.3333	0.3556	0.5333	0.5778	7
0.3778	0.2889	0.3333	0.3333	0.2667	0.5778	0.6444	0.6444	0.8889	0.3778	0.3333	0.3556	0.5333	0.6000	8
0.3778	0.3111	0.3333	0.3333	0.2667	0.5778	0.6667	0.6667	0.9111	0.3778	0.3333	0.3556	0.5333	0.6000	9
0.3778	0.3111	0.3333	0.3333	0.2667	0.6000	0.6667	0.6889	0.9111	0.3778	0.3333	0.3556	0.5333	0.6000	10
0.3778	0.3111	0.3333	0.3333	0.2667	0.6000	0.6889	0.6889	0.9111	0.3778	0.3333	0.3556	0.5333	0.6000	11
0.4000	0.3111	0.3333	0.3333	0.2667	0.6000	0.7111	0.6889	0.9111	0.3778	0.3333	0.3556	0.5333	0.6222	12
0.4000	0.3111	0.3333	0.3333	0.2667	0.6000	0.7111	0.6889	0.9111	0.3778	0.3333	0.3556	0.5333	0.6222	13
0.4000	0.3111	0.3333	0.3333	0.2667	0.6000	0.7111	0.7111	0.9111	0.3778	0.3333	0.3556	0.5333	0.6222	14
0.4222	0.3111	0.3333	0.3333	0.2667	0.6000	0.7111	0.7111	0.9111	0.3778	0.3333	0.3556	0.5333	0.6222	15
0.4222	0.3111	0.3333	0.3333	0.2667	0.6000	0.7111	0.7111	0.9111	0.3778	0.3333	0.3556	0.5333	0.6222	16
0.4222	0.3111	0.3333	0.3333	0.2667	0.6000	0.7111	0.7111	0.9111	0.3778	0.3333	0.3556	0.5333	0.6222	17
0.4222	0.3111	0.3333	0.3333	0.2667	0.6000	0.7111	0.7111	0.9111	0.3778	0.3333	0.3556	0.5333	0.6444	18
0.4222	0.3111	0.3333	0.3333	0.2667	0.6222	0.7111	0.7111	0.9111	0.3778	0.3333	0.3556	0.5333	0.6444	19
0.4222	0.3111	0.3333	0.3333	0.2667	0.6444	0.7111	0.7111	0.9111	0.4000	0.3333	0.3556	0.5333	0.6444	20
0.4222	0.3111	0.3333	0.3333	0.2667	0.6667	0.7111	0.7111	0.9111	0.4000	0.3333	0.3556	0.5333	0.6667	21
0.4222	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.7111	0.9111	0.4000	0.3333	0.3556	0.5333	0.6889	22
0.4222	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.7111	0.9111	0.4000	0.3333	0.3556	0.5333	0.6889	23
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.7111	0.9111	0.4000	0.3333	0.3556	0.5333	0.6889	24
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.7333	0.9111	0.4000	0.3333	0.3556	0.5333	0.6889	25
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.7333	0.9111	0.4000	0.3333	0.3556	0.5333	0.6889	26
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.7556	0.9111	0.4000	0.3333	0.3556	0.5333	0.6889	27
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.7556	0.9111	0.4000	0.3333	0.3556	0.5333	0.7111	28
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.7778	0.9111	0.4000	0.3333	0.3556	0.5333	0.7111	29
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.7778	0.9111	0.4000	0.3333	0.3556	0.5333	0.7111	30
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.7778	0.9111	0.4000	0.3333	0.3556	0.5333	0.7111	31
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.7778	0.9111	0.4000	0.3333	0.3556	0.5333	0.7111	32
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.7778	0.9111	0.4000	0.3333	0.3556	0.5333	0.7111	33
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.7778	0.9111	0.4000	0.3556	0.3556	0.5556	0.7111	34
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.7778	0.9111	0.4000	0.3556	0.3556	0.5556	0.7111	35
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.7778	0.9111	0.4000	0.3556	0.3556	0.5556	0.7333	36
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.8000	0.9111	0.4000	0.3556	0.3556	0.5556	0.7333	37
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.8000	0.9333	0.4000	0.3556	0.3556	0.5556	0.7333	38
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7111	0.8222	0.9333	0.4000	0.3556	0.3556	0.5556	0.7333	39
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7333	0.8222	0.9333	0.4000	0.3556	0.3556	0.5556	0.7333	40
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7333	0.8222	0.9333	0.4000	0.3778	0.3556	0.5556	0.7333	41
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7333	0.8222	0.9333	0.4000	0.3778	0.3556	0.5556	0.7333	42
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7333	0.8222	0.9333	0.4000	0.3778	0.3556	0.5556	0.7333	43
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7333	0.8222	0.9333	0.4000	0.3778	0.3556	0.5556	0.7333	44
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7333	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7333	45
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	46
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	47
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	48
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	49
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	50
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	51
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	52
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	53
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	54
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	55
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	56
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	57
0.4444	0.3111	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	58
0.4444	0.3333	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	59
0.4444	0.3333	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	60
0.4444	0.3333	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	61
0.4444	0.3333	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	62
0.4444	0.3333	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	63
0.4444	0.3333	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	64
0.4444	0.3333	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	65
0.4444	0.3333	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	66
0.4444	0.3333	0.3333	0.3333	0.2667	0.6889	0.7556	0.8222	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	67
0.4444	0.3333	0.3333	0.3333	0.2667	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	68
0.4444	0.3333	0.3333	0.3333	0.2667	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	69
0.4444	0.3333	0.3333	0.3333	0.2667	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	70
0.4444	0.3333	0.3333	0.3333	0.2667	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	71
0.4444	0.3333	0.3333	0.3333	0.2667	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	72
0.4444	0.3333	0.3333	0.3333	0.2667	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	73
0.4444	0.3333	0.3333	0.3333	0.2667	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	74
0.4444	0.3333	0.3333	0.3333	0.2667	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	75
0.4444	0.3333	0.3333	0.3333	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	76
0.4444	0.3333	0.3333	0.3333	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	77
0.4444	0.3333	0.3333	0.3333	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	78
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	79
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	80
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	81
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	82
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	83
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	84
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7556	85
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7778	86
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7778	87
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5556	0.7778	88
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5778	0.7778	89
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5778	0.7778	90
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5778	0.7778	91
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5778	0.7778	92
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5778	0.7778	93
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5778	0.7778	94
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5778	0.7778	95
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.3778	0.3556	0.5778	0.7778	96
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.4000	0.3556	0.5778	0.7778	97
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.4000	0.3556	0.5778	0.7778	98
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.4000	0.3556	0.5778	0.7778	99
0.4444	0.3333	0.3333	0.3556	0.2889	0.6889	0.7556	0.8444	0.9556	0.4000	0.4000	0.3556	0.5778	0.7778	100
0.4444	0.3333	0.3333	0.3556	0.3111	0.6889	0.7778	0.8444	0.9556	0.4000	0.4000	0.3556	0.5778	0.7778	110
0.4444	0.3333	0.3333	0.3556	0.3111	0.6889	0.7778	0.8444	0.9556	0.4000	0.4000	0.3556	0.5778	0.7778	120
0.4444	0.3556	0.3333	0.3778	0.3111	0.6889	0.7778	0.8444	0.9556	0.4000	0.4000	0.3556	0.5778	0.7778	130
0.4444	0.3556	0.3333	0.3778	0.3111	0.6889	0.7778	0.8444	0.9556	0.4000	0.4000	0.3556	0.5778	0.7778	140
0.4444	0.3556	0.3333	0.3778	0.3111	0.6889	0.7778	0.8444	0.9556	0.4000	0.4000	0.3556	0.5778	0.7778	150
0.4444	0.3556	0.3333	0.3778	0.3111	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.3778	0.5778	0.7778	160
0.4444	0.3556	0.3333	0.3778	0.3111	0.6889	0.7778	0.8444	0.9556	0.4000	0.4222	0.3778	0.5778	0.7778	170
0.4444	0.3556	0.3333	0.3778	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4222	0.4000	0.5778	0.7778	180
0.4444	0.3556	0.3333	0.4000	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4222	0.4000	0.5778	0.7778	190
0.4444	0.3556	0.3333	0.4000	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4222	0.4000	0.5778	0.7778	200
0.4444	0.3556	0.3556	0.4000	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4222	0.4000	0.5778	0.7778	210
0.4444	0.3556	0.3556	0.4000	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4222	0.4000	0.5778	0.7778	220
0.4444	0.3556	0.3556	0.4000	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4000	0.5778	0.7778	230
0.4444	0.3556	0.3556	0.4000	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4000	0.5778	0.7778	240
0.4444	0.3556	0.3556	0.4000	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4000	0.5778	0.7778	250
0.4444	0.3556	0.3556	0.4000	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4000	0.5778	0.7778	260
0.4444	0.3556	0.3556	0.4000	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4000	0.5778	0.7778	270
0.4444	0.3556	0.3556	0.4444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4000	0.5778	0.7778	280
0.4444	0.3556	0.3556	0.4444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4000	0.5778	0.7778	290
0.4444	0.3556	0.3556	0.4667	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4222	0.5778	0.8000	300
0.4444	0.3556	0.3556	0.4667	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.5778	0.8000	310
0.4444	0.3556	0.3556	0.4889	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.5778	0.8000	320
0.4444	0.3556	0.3556	0.4889	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	330
0.4444	0.3778	0.3556	0.4889	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	340
0.4444	0.3778	0.3556	0.5333	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	350
0.4444	0.3778	0.3556	0.5333	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	360
0.4444	0.3778	0.3556	0.5778	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	370
0.4444	0.3778	0.3556	0.6222	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	380
0.4444	0.3778	0.3556	0.6222	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	390
0.4444	0.3778	0.3556	0.6222	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	400
0.4444	0.3778	0.3556	0.6222	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	410
0.4444	0.3778	0.3556	0.6222	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	420
0.4444	0.3778	0.3556	0.6222	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	430
0.4444	0.3778	0.3556	0.6222	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	440
0.4444	0.3778	0.3556	0.6222	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	450
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	460
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	470
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	480
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	490
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	500
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	510
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	520
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	530
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	540
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	550
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	560
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	570
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	580
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	590
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8000	600
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8222	610
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8222	620
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8222	630
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8222	640
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8222	650
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8222	660
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8222	670
0.4444	0.3778	0.3556	0.6444	0.3111	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8222	680
0.4444	0.3778	0.3556	0.6444	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8222	690
0.4444	0.3778	0.3556	0.6444	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8222	700
0.4444	0.3778	0.3556	0.6444	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8222	710
0.4444	0.3778	0.3556	0.6444	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8222	720
0.4444	0.3778	0.3556	0.6444	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4444	0.4444	0.6000	0.8222	730
0.4444	0.3778	0.3556	0.6444	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	740
0.4444	0.3778	0.3556	0.6444	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	750
0.4444	0.3778	0.3556	0.6444	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	760
0.4444	0.3778	0.3556	0.6444	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	770
0.4444	0.3778	0.3556	0.6444	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	780
0.4444	0.3778	0.3556	0.6444	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	790
0.4444	0.3778	0.3556	0.6444	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	800
0.4444	0.3778	0.3556	0.6444	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	810
0.4444	0.3778	0.3556	0.6444	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	820
0.4444	0.3778	0.3556	0.6444	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	830
0.4444	0.3778	0.3556	0.6667	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	840
0.4444	0.3778	0.3556	0.6667	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	850
0.4444	0.3778	0.3556	0.6667	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	860
0.4444	0.3778	0.3556	0.6667	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	870
0.4444	0.3778	0.3556	0.6667	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	880
0.4444	0.3778	0.3556	0.6889	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	890
0.4444	0.3778	0.3556	0.6889	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	900
0.4444	0.3778	0.3556	0.6889	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	910
0.4444	0.3778	0.3556	0.6889	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	920
0.4444	0.3778	0.3556	0.7111	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	930
0.4444	0.3778	0.3556	0.7111	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	940
0.4444	0.3778	0.3556	0.7111	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	950
0.4444	0.3778	0.3556	0.7111	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	960
0.4444	0.3778	0.3556	0.7111	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	970
0.4444	0.3778	0.3556	0.7111	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	980
0.4444	0.3778	0.3556	0.7111	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	990
0.4444	0.3778	0.3556	0.7111	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.4889	0.4444	0.6000	0.8222	1000
0.4444	0.4667	0.3556	0.7556	0.3333	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	2000
0.4889	0.4889	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	3000
0.5111	0.5111	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	4000
0.5111	0.5333	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	5000
0.5111	0.5333	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	6000
0.5111	0.5333	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	7000
0.5111	0.5333	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	8000
0.5333	0.5556	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	9000
0.5333	0.5556	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	10000
0.5333	0.5778	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	11000
0.5333	0.5778	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	12000
0.5333	0.5778	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	13000
0.5333	0.5778	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	14000
0.5333	0.5778	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	15000
0.5333	0.5778	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	16000
0.5333	0.5778	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	17000
0.5333	0.5778	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	18000
0.5333	0.6000	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	19000
0.5333	0.6222	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	20000
0.5333	0.6222	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	21000
0.5333	0.6222	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	22000
0.5333	0.6222	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	23000
0.5333	0.6222	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	24000
0.5333	0.6222	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	25000
0.5333	0.6222	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	26000
0.5333	0.6222	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	27000
0.5333	0.6444	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	28000
0.5333	0.6444	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	29000
0.5333	0.6444	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	30000
0.5333	0.6444	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	31000
0.5333	0.6444	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	32000
0.5333	0.6444	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	33000
0.5333	0.6444	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	34000
0.5333	0.6444	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	35000
0.5333	0.6444	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	36000
0.5333	0.6444	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	37000
0.5333	0.6444	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	38000
0.5333	0.6444	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	39000
0.5333	0.6444	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	40000
0.5333	0.6444	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	41000
0.5333	0.6444	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	42000
0.5333	0.6444	0.3556	0.7556	0.3556	0.6889	0.8000	0.8444	0.9556	0.4000	0.5111	0.4444	0.6000	0.8222	43000


==> figure_data/Linear.txt <==
NAS		BAR		SU2		SU3		SU5		H		C		CE		CEM		PL1		PL2		PL3		TS		TC		DC		DV 		T	
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	2.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	3.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0286	4.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0571	5.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1143	6.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2857	7.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3143	8.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4286	9.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4286	10.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5143	20.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5429	30.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6000	40.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1143	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6000	50.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2286	0.0000	0.0000	0.0000	0.0286	0.0000	0.0000	0.6000	60.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4000	0.0000	0.0000	0.0000	0.0286	0.0000	0.0000	0.6000	70.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4286	0.0000	0.0000	0.0000	0.0286	0.0000	0.0571	0.6286	80.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4857	0.0000	0.0000	0.0000	0.0286	0.0286	0.0571	0.6571	90.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5429	0.0000	0.0000	0.0000	0.0286	0.0286	0.0571	0.6857	100.0000
0.0286	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5714	0.0000	0.0000	0.0000	0.0286	0.0286	0.0571	0.6857	110.0000
0.0286	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6000	0.0000	0.0000	0.0000	0.0286	0.0286	0.0571	0.6857	120.0000
0.0286	0.0000	0.0000	0.0000	0.0000	0.0286	0.0286	0.0286	0.6000	0.0000	0.0000	0.0000	0.0286	0.0286	0.0571	0.6857	130.0000
0.0286	0.0000	0.0000	0.0000	0.0000	0.0286	0.0286	0.0286	0.6000	0.0000	0.0000	0.0000	0.0286	0.0286	0.0857	0.6857	140.0000
0.0286	0.0000	0.0000	0.0000	0.0000	0.0286	0.0286	0.0286	0.6286	0.0000	0.0000	0.0000	0.0286	0.0286	0.1143	0.6857	150.0000
0.0286	0.0000	0.0000	0.0000	0.0000	0.0286	0.0286	0.0286	0.6286	0.0286	0.0000	0.0000	0.0286	0.0286	0.1143	0.6857	160.0000
0.0286	0.0000	0.0000	0.0000	0.0000	0.0286	0.0286	0.0286	0.6286	0.0286	0.0000	0.0000	0.0571	0.0286	0.1143	0.6857	170.0000
0.0286	0.0000	0.0000	0.0000	0.0000	0.0286	0.0286	0.0286	0.6286	0.0286	0.0000	0.0000	0.0857	0.0286	0.1429	0.6857	180.0000
0.0286	0.0000	0.0000	0.0000	0.0000	0.0286	0.0286	0.0286	0.6571	0.0286	0.0000	0.0000	0.0857	0.0286	0.1429	0.7714	190.0000
0.0286	0.0000	0.0000	0.0000	0.0000	0.0286	0.0286	0.0286	0.7143	0.0286	0.0000	0.0000	0.0857	0.0286	0.1429	0.7714	200.0000
0.0286	0.0000	0.0000	0.0000	0.0000	0.0286	0.0286	0.0286	0.7143	0.0286	0.0000	0.0000	0.0857	0.0286	0.1429	0.7714	210.0000
0.0286	0.0000	0.0000	0.0286	0.0000	0.0286	0.0286	0.0286	0.7143	0.0286	0.0000	0.0000	0.0857	0.0286	0.1714	0.7714	220.0000
0.0286	0.0000	0.0000	0.0286	0.0000	0.0286	0.0286	0.0286	0.7143	0.0286	0.0000	0.0000	0.0857	0.0286	0.2000	0.7714	230.0000
0.0571	0.0000	0.0000	0.0286	0.0000	0.0286	0.0286	0.0286	0.7429	0.0286	0.0000	0.0000	0.0857	0.0286	0.2286	0.7714	240.0000
0.0571	0.0000	0.0000	0.0286	0.0000	0.0286	0.0286	0.0286	0.7429	0.0286	0.0000	0.0000	0.0857	0.0286	0.2571	0.7714	250.0000
0.0571	0.0000	0.0000	0.0286	0.0000	0.0286	0.0286	0.0286	0.7429	0.0286	0.0000	0.0000	0.0857	0.0286	0.3143	0.7714	260.0000
0.0571	0.0000	0.0000	0.0286	0.0000	0.0286	0.0286	0.0286	0.7429	0.0286	0.0000	0.0000	0.0857	0.0286	0.3143	0.7714	270.0000
0.0571	0.0000	0.0000	0.0286	0.0000	0.0286	0.0286	0.0286	0.7714	0.0286	0.0000	0.0000	0.0857	0.0286	0.3143	0.7714	280.0000
0.0571	0.0286	0.0000	0.0286	0.0286	0.0286	0.0286	0.0286	0.7714	0.0571	0.0286	0.0286	0.0857	0.0286	0.3429	0.7714	290.0000
0.0571	0.0286	0.0000	0.0286	0.0286	0.0286	0.0286	0.0286	0.7714	0.0571	0.0286	0.0286	0.0857	0.0286	0.3429	0.7714	300.0000
0.0571	0.0286	0.0000	0.0286	0.0286	0.0286	0.0286	0.0286	0.8000	0.0571	0.0286	0.0286	0.0857	0.0286	0.3429	0.7714	310.0000
0.0571	0.0286	0.0000	0.0286	0.0286	0.0286	0.0286	0.0286	0.8000	0.0571	0.0286	0.0286	0.1143	0.0286	0.3429	0.7714	320.0000
0.0571	0.0286	0.0000	0.0286	0.0286	0.0286	0.0286	0.0286	0.8000	0.0571	0.0571	0.0286	0.1143	0.0286	0.3429	0.7714	330.0000
0.0571	0.0286	0.0000	0.0286	0.0286	0.0286	0.0286	0.0286	0.8286	0.0571	0.0571	0.0286	0.1143	0.0286	0.3714	0.7714	340.0000
0.0571	0.0286	0.0000	0.0286	0.0286	0.0286	0.0286	0.0286	0.8286	0.0571	0.0571	0.0286	0.1429	0.0286	0.3714	0.7714	350.0000
0.0571	0.0286	0.0000	0.0286	0.0286	0.0286	0.0286	0.0286	0.8286	0.0571	0.0571	0.0286	0.1429	0.0286	0.3714	0.7714	360.0000
0.0571	0.0286	0.0286	0.0286	0.0286	0.0286	0.0286	0.0286	0.8286	0.0571	0.0571	0.0286	0.1429	0.0286	0.3714	0.7714	370.0000
0.0571	0.0286	0.0286	0.0286	0.0286	0.0286	0.0286	0.0286	0.8286	0.0571	0.0571	0.0286	0.1429	0.0286	0.4000	0.7714	380.0000
0.0571	0.0286	0.0286	0.0286	0.0286	0.0571	0.0286	0.0286	0.8286	0.0571	0.0571	0.0286	0.1429	0.0571	0.4286	0.7714	390.0000
0.0571	0.0286	0.0286	0.0286	0.0286	0.0571	0.0286	0.0286	0.8286	0.0571	0.0571	0.0286	0.1429	0.0571	0.4286	0.7714	400.0000
0.0571	0.0286	0.0286	0.0286	0.0286	0.0571	0.0286	0.0286	0.8571	0.0571	0.0571	0.0286	0.1429	0.0857	0.4286	0.7714	410.0000
0.0571	0.0286	0.0286	0.0286	0.0286	0.0571	0.0857	0.0571	0.8571	0.0571	0.0571	0.0286	0.1429	0.0857	0.4286	0.7714	420.0000
0.0571	0.0286	0.0286	0.0286	0.0286	0.0571	0.0857	0.0571	0.8571	0.0571	0.0571	0.0286	0.1714	0.0857	0.4571	0.7714	430.0000
0.0571	0.0286	0.0286	0.0286	0.0286	0.0571	0.0857	0.0571	0.8571	0.0571	0.0571	0.0286	0.1714	0.0857	0.4571	0.7714	440.0000
0.0571	0.0286	0.0286	0.0286	0.0286	0.0571	0.0857	0.0571	0.8571	0.0571	0.0571	0.0286	0.1714	0.0857	0.5143	0.7714	450.0000
0.0571	0.0286	0.0286	0.0286	0.0286	0.0571	0.0857	0.0571	0.8571	0.0571	0.0571	0.0286	0.2000	0.0857	0.5143	0.7714	460.0000
0.0571	0.0286	0.0286	0.0286	0.0286	0.0571	0.0857	0.0571	0.8571	0.0571	0.0571	0.0286	0.2571	0.0857	0.5429	0.7714	470.0000
0.0857	0.0286	0.0286	0.0286	0.0286	0.0571	0.0857	0.0571	0.8571	0.0571	0.0571	0.0286	0.2571	0.1143	0.5429	0.7714	480.0000
0.0857	0.0286	0.0286	0.0286	0.0286	0.0571	0.0857	0.0571	0.8571	0.0571	0.0571	0.0286	0.2571	0.1143	0.5429	0.7714	490.0000
0.0857	0.0286	0.0286	0.0286	0.0286	0.0571	0.0857	0.0571	0.8571	0.0571	0.0571	0.0286	0.2571	0.1429	0.5429	0.7714	500.0000
0.0857	0.0286	0.0286	0.0286	0.0286	0.0571	0.0857	0.0571	0.8571	0.0571	0.0571	0.0286	0.2857	0.1429	0.5429	0.7714	510.0000
0.0857	0.0286	0.0286	0.0286	0.0286	0.0571	0.0857	0.0571	0.8857	0.0571	0.0571	0.0286	0.2857	0.1429	0.5429	0.7714	520.0000
0.0857	0.0286	0.0286	0.0286	0.0286	0.0571	0.0857	0.0571	0.8857	0.0571	0.0571	0.0286	0.2857	0.1429	0.5429	0.7714	530.0000
0.0857	0.0286	0.0286	0.0286	0.0286	0.0571	0.0857	0.0571	0.8857	0.0571	0.0571	0.0286	0.2857	0.1429	0.5429	0.7714	540.0000
0.0857	0.0286	0.0286	0.0286	0.0286	0.0857	0.0857	0.0571	0.8857	0.0857	0.0571	0.0286	0.2857	0.1429	0.5429	0.7714	550.0000
0.0857	0.0286	0.0286	0.0286	0.0286	0.1143	0.0857	0.0571	0.8857	0.0857	0.0571	0.0286	0.2857	0.1429	0.5429	0.7714	560.0000
0.0857	0.0286	0.0286	0.0286	0.0286	0.1143	0.0857	0.0571	0.8857	0.0857	0.0571	0.0286	0.2857	0.1429	0.5429	0.7714	570.0000
0.0857	0.0286	0.0286	0.0286	0.0286	0.1143	0.0857	0.0571	0.8857	0.0857	0.0571	0.0286	0.2857	0.1429	0.5429	0.7714	580.0000
0.0857	0.0286	0.0286	0.0286	0.0286	0.1143	0.0857	0.0571	0.8857	0.0857	0.0857	0.0286	0.2857	0.1429	0.5429	0.7714	590.0000
0.0857	0.0286	0.0286	0.0286	0.0286	0.1143	0.0857	0.0571	0.8857	0.0857	0.1143	0.0571	0.2857	0.1429	0.5429	0.7714	600.0000
0.0857	0.0286	0.0286	0.0286	0.0286	0.1143	0.0857	0.0571	0.8857	0.0857	0.1143	0.0571	0.2857	0.1429	0.5429	0.7714	610.0000
0.0857	0.0286	0.0286	0.0286	0.0286	0.1143	0.0857	0.0571	0.8857	0.0857	0.1143	0.0571	0.3143	0.1429	0.5429	0.7714	620.0000
0.0857	0.0286	0.0286	0.0286	0.0286	0.1143	0.0857	0.0571	0.8857	0.0857	0.1143	0.0571	0.3143	0.1429	0.5429	0.7714	630.0000
0.0857	0.0286	0.0286	0.0286	0.0286	0.1143	0.0857	0.0571	0.8857	0.0857	0.1143	0.0571	0.3143	0.1429	0.5429	0.8000	640.0000
0.1143	0.0286	0.0286	0.0286	0.0286	0.1143	0.0857	0.0571	0.8857	0.0857	0.1143	0.0571	0.3143	0.1429	0.5429	0.8000	650.0000
0.1143	0.0286	0.0286	0.0286	0.0286	0.1143	0.0857	0.0571	0.8857	0.0857	0.1143	0.0571	0.3143	0.1429	0.5429	0.8000	660.0000
0.1429	0.0286	0.0286	0.0286	0.0286	0.1429	0.0857	0.0571	0.8857	0.0857	0.1143	0.0571	0.3143	0.1714	0.5429	0.8000	670.0000
0.1429	0.0571	0.0286	0.0286	0.0286	0.1429	0.0857	0.0571	0.8857	0.1143	0.1429	0.0857	0.3143	0.1714	0.5429	0.8000	680.0000
0.1429	0.0571	0.0286	0.0286	0.0286	0.1429	0.0857	0.0571	0.8857	0.1143	0.1429	0.0857	0.3143	0.1714	0.5429	0.8000	690.0000
0.1429	0.0571	0.0286	0.0286	0.0286	0.1429	0.0857	0.0571	0.8857	0.1143	0.1429	0.0857	0.3143	0.1714	0.5429	0.8000	700.0000
0.1429	0.0571	0.0286	0.0286	0.0286	0.1429	0.1143	0.0571	0.8857	0.1143	0.1429	0.0857	0.3143	0.1714	0.5429	0.8000	710.0000
0.1429	0.0571	0.0286	0.0286	0.0286	0.1429	0.1143	0.0571	0.8857	0.1143	0.1429	0.0857	0.3143	0.2000	0.5714	0.8000	720.0000
0.1714	0.0857	0.0571	0.0571	0.0571	0.1714	0.1429	0.0857	0.8857	0.1429	0.1714	0.1143	0.3143	0.2000	0.5714	0.8000	730.0000
0.1714	0.0857	0.0571	0.0571	0.0571	0.1714	0.1429	0.0857	0.8857	0.1429	0.1714	0.1143	0.3143	0.2286	0.5714	0.8000	740.0000
0.1714	0.0857	0.0571	0.0571	0.0571	0.1714	0.1429	0.0857	0.8857	0.1429	0.1714	0.1143	0.3143	0.2286	0.5714	0.8000	750.0000
0.1714	0.0857	0.0571	0.0571	0.0571	0.1714	0.1429	0.0857	0.8857	0.1429	0.1714	0.1143	0.3143	0.2286	0.5714	0.8000	760.0000
0.1714	0.0857	0.0571	0.0571	0.0571	0.1714	0.1429	0.0857	0.8857	0.1429	0.1714	0.1143	0.3143	0.2286	0.5714	0.8000	770.0000
0.1714	0.0857	0.0571	0.0571	0.0571	0.1714	0.1429	0.0857	0.8857	0.1429	0.1714	0.1143	0.3143	0.2286	0.5714	0.8000	780.0000
0.1714	0.0857	0.0571	0.0571	0.0571	0.1714	0.1714	0.0857	0.8857	0.1429	0.1714	0.1143	0.3143	0.2286	0.5714	0.8000	790.0000
0.1714	0.0857	0.0571	0.0571	0.0571	0.1714	0.1714	0.0857	0.8857	0.1429	0.1714	0.1143	0.3429	0.2571	0.5714	0.8000	800.0000
0.1714	0.0857	0.0571	0.0571	0.0571	0.1714	0.2000	0.0857	0.8857	0.1429	0.1714	0.1143	0.3429	0.2571	0.5714	0.8000	810.0000
0.1714	0.0857	0.0571	0.0571	0.0571	0.1714	0.2000	0.0857	0.8857	0.1429	0.2000	0.1143	0.3429	0.2857	0.5714	0.8000	820.0000
0.1714	0.0857	0.0571	0.0571	0.0571	0.1714	0.2000	0.0857	0.9143	0.1429	0.2000	0.1143	0.3429	0.2857	0.5714	0.8000	830.0000
0.1714	0.0857	0.0571	0.0571	0.0857	0.1714	0.2000	0.0857	0.9143	0.1429	0.2000	0.1143	0.3429	0.2857	0.5714	0.8000	840.0000
0.1714	0.0857	0.0571	0.0571	0.0857	0.1714	0.2000	0.0857	0.9143	0.1429	0.2000	0.1143	0.3429	0.2857	0.5714	0.8000	850.0000
0.1714	0.0857	0.0571	0.0571	0.0857	0.1714	0.2000	0.0857	0.9143	0.1429	0.2000	0.1143	0.3714	0.2857	0.5714	0.8000	860.0000
0.1714	0.0857	0.0571	0.0571	0.0857	0.1714	0.2000	0.0857	0.9143	0.1429	0.2000	0.1143	0.3714	0.2857	0.5714	0.8000	870.0000
0.1714	0.0857	0.0571	0.0571	0.0857	0.1714	0.2000	0.0857	0.9143	0.1429	0.2000	0.1143	0.3714	0.2857	0.5714	0.8000	880.0000
0.1714	0.0857	0.0571	0.0571	0.0857	0.1714	0.2000	0.0857	0.9143	0.1429	0.2000	0.1429	0.3714	0.2857	0.5714	0.8000	890.0000
0.1714	0.0857	0.0571	0.0571	0.0857	0.1714	0.2000	0.0857	0.9429	0.1429	0.2000	0.1429	0.3714	0.2857	0.5714	0.8000	900.0000
0.1714	0.0857	0.0571	0.0571	0.0857	0.1714	0.2000	0.0857	0.9429	0.1429	0.2000	0.1429	0.3714	0.2857	0.5714	0.8000	910.0000
0.1714	0.0857	0.0571	0.0571	0.0857	0.1714	0.2000	0.0857	0.9429	0.1429	0.2000	0.1429	0.3714	0.2857	0.5714	0.8000	920.0000
0.1714	0.0857	0.0571	0.0571	0.0857	0.1714	0.2000	0.0857	0.9429	0.1429	0.2000	0.1429	0.3714	0.2857	0.5714	0.8000	930.0000
0.1714	0.0857	0.0571	0.0571	0.0857	0.1714	0.2000	0.0857	0.9429	0.1429	0.2000	0.1429	0.3714	0.2857	0.5714	0.8000	940.0000
0.1714	0.0857	0.0571	0.0571	0.0857	0.1714	0.2000	0.0857	0.9429	0.1429	0.2000	0.1429	0.3714	0.2857	0.5714	0.8286	950.0000
0.1714	0.0857	0.0571	0.0571	0.0857	0.1714	0.2000	0.0857	0.9429	0.1429	0.2000	0.1429	0.3714	0.2857	0.5714	0.8286	960.0000
0.1714	0.0857	0.0571	0.0571	0.0857	0.1714	0.2000	0.0857	0.9429	0.1429	0.2000	0.1429	0.3714	0.2857	0.5714	0.8286	970.0000
0.1714	0.0857	0.0571	0.0571	0.0857	0.1714	0.2000	0.0857	0.9429	0.1429	0.2000	0.1429	0.3714	0.2857	0.5714	0.8286	980.0000
0.1714	0.0857	0.0571	0.0571	0.0857	0.1714	0.2000	0.0857	0.9429	0.1429	0.2286	0.1429	0.3714	0.3143	0.5714	0.8286	990.0000
0.1714	0.0857	0.0571	0.0571	0.0857	0.1714	0.2000	0.0857	0.9429	0.1714	0.2286	0.1429	0.3714	0.3143	0.5714	0.8286	1000.0000
0.1714	0.0857	0.0571	0.0571	0.1143	0.1714	0.2000	0.0857	0.9429	0.1714	0.2286	0.1429	0.3714	0.3429	0.5714	0.8286	1100
0.1714	0.1143	0.0571	0.0571	0.1429	0.1714	0.2286	0.0857	0.9429	0.1714	0.2286	0.1429	0.4286	0.4000	0.5714	0.8286	1200
0.2286	0.1429	0.0571	0.0571	0.1429	0.2000	0.2286	0.0857	0.9429	0.1714	0.2286	0.2000	0.4286	0.4286	0.5714	0.8286	1300
0.2286	0.1429	0.0571	0.0571	0.1429	0.2000	0.2571	0.1143	0.9429	0.1714	0.2286	0.2000	0.4286	0.4286	0.6000	0.8286	1400
0.2571	0.1714	0.0571	0.0857	0.1429	0.2000	0.2857	0.1143	0.9429	0.1714	0.2286	0.2000	0.4286	0.4286	0.6286	0.8286	1500
0.2857	0.1714	0.0857	0.0857	0.1714	0.2286	0.2857	0.1143	0.9429	0.1714	0.2286	0.2000	0.4286	0.4571	0.6286	0.8286	1600
0.2857	0.1714	0.0857	0.0857	0.1714	0.2286	0.2857	0.1143	0.9429	0.2286	0.2286	0.2000	0.4571	0.4571	0.6286	0.8286	1700
0.2857	0.2000	0.0857	0.1143	0.1714	0.2857	0.2857	0.1143	0.9429	0.2286	0.2571	0.2000	0.4571	0.4571	0.6571	0.8286	1800
0.3143	0.2000	0.0857	0.1143	0.1714	0.3429	0.3143	0.1429	0.9429	0.2286	0.2571	0.2286	0.4857	0.4571	0.6571	0.8286	1900
0.3143	0.2000	0.0857	0.1143	0.1714	0.3429	0.3143	0.1429	0.9429	0.2286	0.2571	0.2286	0.4857	0.4571	0.6571	0.8286	2000
0.3143	0.2000	0.0857	0.1143	0.2000	0.3714	0.3429	0.1429	0.9429	0.2286	0.2571	0.2286	0.4857	0.4571	0.6571	0.8286	2100
0.3143	0.2286	0.0857	0.1429	0.2000	0.3714	0.4000	0.1429	0.9429	0.2286	0.2571	0.2286	0.4857	0.4571	0.6571	0.8286	2200
0.3714	0.2286	0.0857	0.1429	0.2000	0.4286	0.4286	0.1429	0.9429	0.2286	0.2571	0.2571	0.4857	0.4571	0.6571	0.8286	2300
0.3714	0.2286	0.0857	0.1429	0.2000	0.4286	0.4857	0.1429	0.9429	0.2286	0.2857	0.2571	0.4857	0.5143	0.6571	0.8286	2400
0.3714	0.2286	0.0857	0.1714	0.2000	0.4286	0.5143	0.1429	0.9429	0.2286	0.2857	0.2571	0.4857	0.5429	0.6571	0.8286	2500
0.3714	0.2286	0.0857	0.1714	0.2000	0.4571	0.5143	0.1714	0.9429	0.2286	0.2857	0.2571	0.4857	0.5714	0.6571	0.8571	2600
0.3714	0.2286	0.1143	0.1714	0.2000	0.4571	0.5143	0.2000	0.9429	0.2286	0.2857	0.2571	0.4857	0.5714	0.6571	0.8857	2700
0.3714	0.2286	0.1143	0.1714	0.2000	0.4571	0.5143	0.2000	0.9429	0.2286	0.2857	0.2571	0.4857	0.5714	0.6571	0.8857	2800
0.3714	0.2286	0.1143	0.1714	0.2000	0.4571	0.5143	0.2000	0.9429	0.2286	0.2857	0.2571	0.4857	0.6000	0.6571	0.8857	2900
0.3714	0.2286	0.1143	0.1714	0.2000	0.4571	0.5143	0.2000	0.9429	0.2286	0.2857	0.2571	0.4857	0.6000	0.6571	0.8857	3000
0.4000	0.2286	0.1143	0.1714	0.2000	0.4571	0.5143	0.2000	0.9429	0.2286	0.2857	0.2571	0.5429	0.6000	0.6857	0.8857	3100
0.4000	0.2286	0.1143	0.1714	0.2286	0.4571	0.5143	0.2000	0.9429	0.2286	0.2857	0.2571	0.5429	0.6000	0.6857	0.9143	3200
0.4000	0.2286	0.1429	0.1714	0.2286	0.4571	0.5143	0.2000	0.9429	0.2286	0.2857	0.2857	0.5429	0.6000	0.6857	0.9143	3300
0.4000	0.2571	0.1429	0.1714	0.2286	0.4571	0.5143	0.2286	0.9429	0.2286	0.2857	0.2857	0.5429	0.6000	0.6857	0.9143	3400
0.4000	0.2571	0.1429	0.1714	0.2286	0.4857	0.5143	0.2286	0.9429	0.2286	0.3143	0.2857	0.5429	0.6000	0.6857	0.9143	3500
0.4000	0.2571	0.1429	0.1714	0.2286	0.5429	0.5429	0.2286	0.9429	0.2286	0.3143	0.2857	0.5429	0.6286	0.6857	0.9143	3600
0.4000	0.2571	0.1429	0.1714	0.2286	0.5429	0.5429	0.2286	0.9429	0.2286	0.3143	0.2857	0.5429	0.6286	0.6857	0.9143	3700
0.4000	0.2571	0.1429	0.1714	0.2286	0.5429	0.6000	0.2286	0.9429	0.2571	0.3143	0.2857	0.5429	0.6286	0.6857	0.9143	3800
0.4000	0.2571	0.1429	0.1714	0.2286	0.5429	0.6000	0.2286	0.9429	0.2571	0.3143	0.2857	0.5429	0.6286	0.6857	0.9143	3900
0.4000	0.2571	0.1429	0.1714	0.2286	0.5429	0.6000	0.2286	0.9429	0.2571	0.3143	0.2857	0.5429	0.6286	0.6857	0.9143	4000
0.4286	0.2571	0.1429	0.1714	0.2286	0.5429	0.6000	0.2286	0.9429	0.2571	0.3143	0.2857	0.5714	0.6286	0.6857	0.9143	4100
0.4286	0.2571	0.1429	0.1714	0.2286	0.5429	0.6286	0.2286	0.9429	0.2571	0.3143	0.2857	0.5714	0.6286	0.6857	0.9143	4200
0.4286	0.2571	0.1429	0.1714	0.2286	0.5429	0.6286	0.2286	0.9429	0.2571	0.3143	0.2857	0.5714	0.6286	0.7143	0.9143	4300
0.4286	0.2571	0.1429	0.1714	0.2286	0.5429	0.6286	0.2286	0.9429	0.2571	0.3143	0.2857	0.5714	0.6286	0.7143	0.9143	4400
0.4286	0.2571	0.1429	0.1714	0.2286	0.5429	0.6286	0.2571	0.9429	0.2571	0.3143	0.2857	0.5714	0.6286	0.7429	0.9143	4500
0.4286	0.2571	0.1429	0.1714	0.2286	0.5429	0.6286	0.2571	0.9429	0.2571	0.3143	0.2857	0.5714	0.6286	0.7429	0.9143	4600
0.4571	0.2571	0.1429	0.1714	0.2286	0.5429	0.6571	0.2571	0.9429	0.2571	0.3143	0.2857	0.5714	0.6286	0.7429	0.9143	4700
0.4571	0.2571	0.1429	0.1714	0.2286	0.5429	0.6571	0.2571	0.9429	0.2571	0.3143	0.2857	0.6000	0.6286	0.7429	0.9143	4800
0.4571	0.2571	0.1429	0.1714	0.2286	0.5429	0.6571	0.2571	0.9429	0.2571	0.3143	0.2857	0.6286	0.6286	0.7429	0.9143	4900
0.4571	0.2571	0.1429	0.1714	0.2286	0.5429	0.6571	0.2571	0.9429	0.2571	0.3143	0.2857	0.6286	0.6286	0.7429	0.9143	5000
0.4571	0.2571	0.1429	0.1714	0.2571	0.5429	0.6571	0.2571	0.9429	0.2571	0.3143	0.2857	0.6571	0.6286	0.7429	0.9143	5100
0.4571	0.2571	0.1429	0.1714	0.2571	0.5429	0.6571	0.2571	0.9429	0.2571	0.3143	0.2857	0.6571	0.6286	0.7429	0.9143	5200
0.4571	0.2571	0.1429	0.1714	0.2571	0.5714	0.6571	0.2571	0.9429	0.2857	0.3143	0.2857	0.6571	0.6571	0.7429	0.9143	5300
0.4571	0.2571	0.1429	0.1714	0.2571	0.5714	0.6571	0.2571	0.9429	0.2857	0.3143	0.3143	0.6571	0.6571	0.7429	0.9143	5400
0.4857	0.2571	0.1429	0.1714	0.2571	0.5714	0.6571	0.2571	0.9429	0.2857	0.3143	0.3143	0.6571	0.6571	0.7429	0.9143	5500
0.4857	0.2571	0.1429	0.1714	0.2571	0.5714	0.6857	0.2857	0.9429	0.2857	0.3143	0.3143	0.6571	0.6571	0.7429	0.9143	5600
0.4857	0.2571	0.1429	0.1714	0.2571	0.5714	0.6857	0.2857	0.9429	0.2857	0.3143	0.3143	0.6571	0.6571	0.7429	0.9143	5700
0.4857	0.2571	0.1429	0.1714	0.2571	0.5714	0.6857	0.2857	0.9429	0.2857	0.3143	0.3143	0.6857	0.6857	0.7429	0.9143	5800
0.4857	0.2571	0.1429	0.1714	0.2857	0.5714	0.6857	0.2857	0.9429	0.2857	0.3429	0.3143	0.6857	0.6857	0.7429	0.9143	5900
0.4857	0.2571	0.1429	0.1714	0.2857	0.5714	0.6857	0.2857	0.9429	0.2857	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	6000
0.4857	0.2571	0.1429	0.1714	0.2857	0.5714	0.7143	0.2857	0.9429	0.2857	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	6100
0.4857	0.2571	0.1429	0.1714	0.2857	0.6000	0.7143	0.2857	0.9429	0.2857	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	6200
0.4857	0.2571	0.1429	0.1714	0.2857	0.6286	0.7143	0.3143	0.9429	0.2857	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	6300
0.4857	0.2571	0.1429	0.1714	0.2857	0.6286	0.7143	0.3143	0.9429	0.3143	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	6400
0.4857	0.2857	0.1429	0.1714	0.2857	0.6286	0.7143	0.3429	0.9429	0.3143	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	6500
0.5143	0.2857	0.1429	0.1714	0.2857	0.6286	0.7143	0.4000	0.9429	0.3143	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	6600
0.5143	0.2857	0.1429	0.1714	0.2857	0.6286	0.7143	0.4286	0.9429	0.3143	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	6700
0.5143	0.2857	0.1429	0.1714	0.2857	0.6286	0.7143	0.4286	0.9429	0.3143	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	6800
0.5143	0.2857	0.1429	0.1714	0.2857	0.6286	0.7143	0.4286	0.9429	0.3143	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	6900
0.5143	0.2857	0.1429	0.1714	0.2857	0.6286	0.7143	0.4286	0.9429	0.3143	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	7000
0.5429	0.2857	0.1429	0.1714	0.2857	0.6286	0.7143	0.4286	0.9429	0.3143	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	7100
0.5429	0.2857	0.1429	0.1714	0.2857	0.6286	0.7143	0.4571	0.9429	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	7200
0.5429	0.2857	0.1429	0.1714	0.2857	0.6286	0.7143	0.4571	0.9429	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	7300
0.5429	0.2857	0.1429	0.1714	0.2857	0.6286	0.7143	0.4857	0.9429	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	7400
0.6000	0.2857	0.1429	0.1714	0.2857	0.6286	0.7429	0.4857	0.9429	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	7500
0.6000	0.2857	0.1429	0.1714	0.2857	0.6286	0.7429	0.4857	0.9429	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	7600
0.6000	0.2857	0.1429	0.1714	0.2857	0.6286	0.7429	0.5143	0.9429	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	7700
0.6000	0.2857	0.1429	0.1714	0.2857	0.6286	0.7429	0.5143	0.9429	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	7800
0.6000	0.2857	0.1429	0.1714	0.2857	0.6571	0.7429	0.5143	0.9429	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	7900
0.6000	0.2857	0.1429	0.1714	0.2857	0.6857	0.7429	0.5143	0.9429	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	8000
0.6000	0.2857	0.1429	0.1714	0.2857	0.6857	0.7429	0.5143	0.9429	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	8100
0.6000	0.2857	0.1429	0.1714	0.2857	0.6857	0.7429	0.5143	0.9429	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	8200
0.6000	0.2857	0.1429	0.1714	0.2857	0.6857	0.7429	0.5143	0.9429	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	8300
0.6000	0.2857	0.1429	0.1714	0.2857	0.6857	0.7429	0.5143	0.9429	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	8400
0.6000	0.2857	0.1429	0.1714	0.2857	0.6857	0.7714	0.5429	0.9429	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	8500
0.6286	0.2857	0.1429	0.1714	0.2857	0.6857	0.7714	0.5429	0.9714	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	8600
0.6286	0.2857	0.1429	0.1714	0.2857	0.6857	0.7714	0.5429	0.9714	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	8700
0.6286	0.2857	0.1429	0.1714	0.2857	0.6857	0.7714	0.5429	0.9714	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	8800
0.6286	0.2857	0.1429	0.1714	0.2857	0.6857	0.7714	0.5429	0.9714	0.3429	0.3429	0.3143	0.7143	0.6857	0.7429	0.9143	8900
0.6286	0.2857	0.1429	0.1714	0.2857	0.6857	0.7714	0.5429	0.9714	0.3429	0.3429	0.3143	0.7143	0.7143	0.7429	0.9143	9000
0.6286	0.2857	0.1429	0.1714	0.2857	0.6857	0.7714	0.5429	0.9714	0.3429	0.3429	0.3143	0.7143	0.7429	0.7429	0.9143	9100
0.6286	0.3143	0.1714	0.1714	0.2857	0.6857	0.7714	0.5429	0.9714	0.3429	0.3429	0.3143	0.7143	0.7429	0.8000	0.9143	9200
0.6286	0.3143	0.1714	0.1714	0.2857	0.6857	0.7714	0.5429	0.9714	0.3429	0.3429	0.3143	0.7429	0.7429	0.8000	0.9143	9300
0.6286	0.3143	0.1714	0.1714	0.2857	0.6857	0.7714	0.5429	0.9714	0.3429	0.3429	0.3143	0.7429	0.7429	0.8000	0.9143	9400
0.6286	0.3143	0.1714	0.1714	0.2857	0.6857	0.7714	0.5429	0.9714	0.3429	0.3429	0.3143	0.7429	0.7714	0.8000	0.9143	9500
0.6286	0.3143	0.1714	0.1714	0.2857	0.6857	0.7714	0.5429	0.9714	0.3429	0.3429	0.3143	0.7429	0.7714	0.8000	0.9143	9600
0.6571	0.3143	0.1714	0.1714	0.2857	0.6857	0.7714	0.5429	0.9714	0.3429	0.3429	0.3143	0.7429	0.8000	0.8000	0.9143	9700
0.6571	0.3143	0.1714	0.1714	0.2857	0.6857	0.7714	0.5714	0.9714	0.3429	0.3429	0.3143	0.7429	0.8000	0.8000	0.9143	9800
0.6571	0.3143	0.1714	0.1714	0.2857	0.6857	0.7714	0.6000	0.9714	0.3429	0.3429	0.3143	0.7429	0.8000	0.8000	0.9143	9900
0.6571	0.3143	0.1714	0.1714	0.2857	0.6857	0.7714	0.6000	0.9714	0.3429	0.3429	0.3143	0.7429	0.8000	0.8000	0.9143	10000
0.6571	0.3143	0.1714	0.1714	0.2857	0.7429	0.8286	0.6571	0.9714	0.3714	0.3429	0.3143	0.7429	0.8857	0.8000	0.9143	11000
0.6571	0.3143	0.1714	0.1714	0.2857	0.7429	0.8286	0.6571	0.9714	0.3714	0.3429	0.3429	0.7429	0.8857	0.8000	0.9143	12000
0.6857	0.3143	0.1714	0.1714	0.2857	0.7429	0.8286	0.6857	0.9714	0.3714	0.3429	0.3429	0.7429	0.9429	0.8000	0.9143	13000
0.6857	0.3143	0.1714	0.1714	0.2857	0.7429	0.8286	0.7143	0.9714	0.3714	0.3429	0.3429	0.7429	0.9429	0.8000	0.9143	14000
0.6857	0.3143	0.1714	0.1714	0.2857	0.7429	0.8286	0.7143	0.9714	0.4000	0.3714	0.3429	0.7429	0.9429	0.8000	0.9143	15000
0.6857	0.3143	0.1714	0.1714	0.2857	0.7429	0.8286	0.7143	1.0000	0.4000	0.3714	0.3714	0.7429	0.9429	0.8000	0.9143	16000
0.6857	0.3429	0.1714	0.1714	0.2857	0.7429	0.8286	0.7143	1.0000	0.4000	0.3714	0.3714	0.7429	0.9429	0.8000	0.9143	17000
0.6857	0.3429	0.1714	0.1714	0.2857	0.7429	0.8286	0.7143	1.0000	0.4000	0.3714	0.3714	0.7714	0.9714	0.8286	0.9143	18000
0.6857	0.3429	0.1714	0.1714	0.2857	0.7429	0.8286	0.7143	1.0000	0.4286	0.3714	0.3714	0.7714	0.9714	0.8286	0.9143	19000
0.6857	0.3429	0.1714	0.1714	0.3143	0.7429	0.8286	0.7143	1.0000	0.4286	0.3714	0.3714	0.7714	0.9714	0.8286	0.9143	20000
0.6857	0.3429	0.1714	0.2000	0.3143	0.7429	0.8286	0.7143	1.0000	0.4286	0.3714	0.3714	0.7714	0.9714	0.8286	0.9143	21000
0.6857	0.3429	0.1714	0.2000	0.3143	0.7714	0.8286	0.7429	1.0000	0.4286	0.3714	0.3714	0.7714	0.9714	0.8286	0.9143	22000
0.6857	0.3429	0.1714	0.2000	0.3143	0.7714	0.8286	0.7429	1.0000	0.4286	0.3714	0.3714	0.7714	0.9714	0.8286	0.9143	23000
0.6857	0.3429	0.1714	0.2000	0.3429	0.7714	0.8286	0.7429	1.0000	0.4571	0.3714	0.3714	0.7714	0.9714	0.8286	0.9143	24000
0.6857	0.3429	0.1714	0.2000	0.3429	0.8000	0.8571	0.7429	1.0000	0.4571	0.3714	0.3714	0.7714	0.9714	0.8286	0.9143	25000
0.7143	0.3429	0.1714	0.2286	0.3429	0.8000	0.8571	0.7714	1.0000	0.4571	0.3714	0.3714	0.7714	0.9714	0.8286	0.9143	26000
0.7143	0.3429	0.1714	0.2286	0.3429	0.8000	0.8571	0.7714	1.0000	0.4571	0.3714	0.3714	0.7714	1.0000	0.8286	0.9143	27000
0.7143	0.3429	0.1714	0.2286	0.3429	0.8000	0.8571	0.7714	1.0000	0.4571	0.3714	0.3714	0.7714	1.0000	0.8286	0.9143	28000
0.7143	0.3429	0.1714	0.2286	0.3429	0.8000	0.8571	0.7714	1.0000	0.4571	0.4000	0.4000	0.7714	1.0000	0.8286	0.9143	29000
0.7143	0.3429	0.1714	0.2286	0.3429	0.8000	0.8571	0.7714	1.0000	0.4571	0.4000	0.4286	0.7714	1.0000	0.8286	0.9143	30000
0.7143	0.3429	0.1714	0.2286	0.3429	0.8000	0.8571	0.7714	1.0000	0.4571	0.4000	0.4286	0.7714	1.0000	0.8286	0.9143	31000
0.7143	0.3429	0.1714	0.2286	0.3429	0.8000	0.8571	0.7714	1.0000	0.4571	0.4000	0.4286	0.7714	1.0000	0.8286	0.9143	32000
0.7143	0.3429	0.1714	0.2286	0.3429	0.8286	0.8571	0.7714	1.0000	0.4857	0.4286	0.4286	0.8000	1.0000	0.8286	0.9143	33000
0.7143	0.3429	0.1714	0.2286	0.3429	0.8571	0.8571	0.7714	1.0000	0.4857	0.4286	0.4286	0.8000	1.0000	0.8286	0.9143	34000
0.7143	0.3429	0.1714	0.2286	0.3429	0.8571	0.8571	0.8000	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	35000
0.7143	0.3429	0.2000	0.2286	0.3429	0.8571	0.8571	0.8000	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	36000
0.7143	0.4000	0.2000	0.2286	0.4000	0.8571	0.8571	0.8000	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	37000
0.7143	0.4000	0.2000	0.2286	0.4000	0.8571	0.8571	0.8000	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	38000
0.7143	0.4000	0.2000	0.2286	0.4000	0.8571	0.8571	0.8000	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	39000
0.7143	0.4000	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	40000
0.7429	0.4000	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	41000
0.7429	0.4000	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	42000
0.7429	0.4000	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	43000
0.7429	0.4000	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	44000
0.7714	0.4000	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	45000
0.7714	0.4000	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	46000
0.7714	0.4000	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	47000
0.7714	0.4000	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	48000
0.7714	0.4000	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	49000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	50000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	51000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	52000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	53000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	54000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	55000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	56000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	57000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	58000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	59000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	60000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4286	0.8000	1.0000	0.8286	0.9143	61000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4571	0.8000	1.0000	0.8286	0.9143	62000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4571	0.8000	1.0000	0.8286	0.9143	63000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4571	0.8000	1.0000	0.8286	0.9143	64000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	65000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	66000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	67000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8286	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	68000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	69000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	70000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	71000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	72000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	73000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	74000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	75000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	76000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	77000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	78000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	79000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	80000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	81000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	82000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	83000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	84000
0.7714	0.4286	0.2000	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	85000
0.7714	0.4286	0.2286	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	86000
0.7714	0.4286	0.2286	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	87000
0.7714	0.4286	0.2286	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	88000
0.7714	0.4286	0.2286	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	89000
0.7714	0.4286	0.2286	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	90000
0.7714	0.4286	0.2286	0.2286	0.4000	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	91000
0.7714	0.4286	0.2286	0.2286	0.4286	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	92000
0.7714	0.4286	0.2286	0.2571	0.4286	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	93000
0.7714	0.4286	0.2286	0.2571	0.4286	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	94000
0.7714	0.4286	0.2286	0.2571	0.4286	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	95000
0.7714	0.4286	0.2286	0.2571	0.4286	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	96000
0.7714	0.4286	0.2286	0.2571	0.4286	0.8571	0.8571	0.8571	1.0000	0.4857	0.4571	0.4857	0.8000	1.0000	0.8286	0.9143	97000
0.7714	0.4286	0.2286	0.2571	0.4286	0.8571	0.8571	0.8571	1.0000	0.4857	0.4857	0.5143	0.8000	1.0000	0.8286	0.9143	98000
0.7714	0.4286	0.2286	0.2571	0.4286	0.8571	0.8857	0.8857	1.0000	0.4857	0.4857	0.5143	0.8000	1.0000	0.8286	0.9143	99000
0.7714	0.4286	0.2286	0.2571	0.4286	0.8571	0.8857	0.8857	1.0000	0.4857	0.4857	0.5143	0.8000	1.0000	0.8286	0.9143	100000
0.7714	0.4286	0.2286	0.3143	0.4286	0.8571	0.8857	0.8857	1.0000	0.4857	0.5143	0.5429	0.8000	1.0000	0.8571	0.9143	150000
0.7714	0.4286	0.2571	0.3429	0.4571	0.8571	0.8857	0.8857	1.0000	0.5143	0.5143	0.5429	0.8000	1.0000	0.8571	0.9143	200000
0.7714	0.4286	0.2857	0.3429	0.4571	0.8571	0.9143	0.8857	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8571	0.9143	250000
0.8000	0.4286	0.2857	0.3714	0.4571	0.8857	0.9143	0.9143	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8571	0.9143	300000
0.8000	0.4286	0.2857	0.3714	0.4571	0.8857	0.9143	0.9143	1.0000	0.5143	0.5714	0.5429	0.8000	1.0000	0.8571	0.9143	350000
0.8000	0.4286	0.2857	0.4000	0.4571	0.8857	0.9429	0.9143	1.0000	0.5143	0.5714	0.5429	0.8000	1.0000	0.8571	0.9143	400000
0.8000	0.4286	0.2857	0.4000	0.4857	0.8857	0.9429	0.9143	1.0000	0.5429	0.5714	0.5429	0.8286	1.0000	0.8571	0.9143	450000
0.8000	0.4286	0.2857	0.4000	0.4857	0.8857	0.9429	0.9143	1.0000	0.5429	0.5714	0.5429	0.8286	1.0000	0.8571	0.9143	500000
0.8000	0.4571	0.2857	0.4000	0.4857	0.8857	0.9429	0.9143	1.0000	0.5429	0.5714	0.5429	0.8286	1.0000	0.8571	0.9143	550000
0.8000	0.4571	0.2857	0.4000	0.4857	0.8857	0.9429	0.9143	1.0000	0.5429	0.5714	0.5429	0.8286	1.0000	0.8571	0.9143	600000
0.8000	0.4571	0.2857	0.4000	0.4857	0.8857	0.9429	0.9143	1.0000	0.5429	0.5714	0.5429	0.8286	1.0000	0.8571	0.9143	650000
0.8000	0.4571	0.2857	0.4000	0.4857	0.8857	0.9429	0.9143	1.0000	0.5429	0.5714	0.5429	0.8286	1.0000	0.8571	0.9143	700000
0.8000	0.4571	0.2857	0.4000	0.4857	0.8857	0.9429	0.9714	1.0000	0.5429	0.5714	0.5429	0.8286	1.0000	0.8571	0.9143	750000
0.8000	0.4571	0.2857	0.4000	0.4857	0.8857	0.9429	0.9714	1.0000	0.5429	0.5714	0.5429	0.8286	1.0000	0.8571	0.9143	800000
0.8000	0.4571	0.2857	0.4000	0.4857	0.8857	0.9429	0.9714	1.0000	0.5429	0.5714	0.5429	0.8286	1.0000	0.8571	0.9143	850000
0.8000	0.4571	0.2857	0.4000	0.4857	0.8857	0.9429	0.9714	1.0000	0.5429	0.5714	0.5429	0.8286	1.0000	0.8571	0.9143	900000
0.8000	0.4571	0.2857	0.4286	0.4857	0.8857	0.9429	0.9714	1.0000	0.5429	0.5714	0.5429	0.8286	1.0000	0.8571	0.9143	950000
0.8000	0.4571	0.2857	0.4286	0.4857	0.8857	0.9429	0.9714	1.0000	0.5429	0.5714	0.5429	0.8286	1.0000	0.8571	0.9143	1000000
0.8000	0.4571	0.2857	0.4286	0.4857	0.8857	0.9429	0.9714	1.0000	0.5429	0.5714	0.5429	0.8286	1.0000	0.8571	0.9143	1050000
0.8000	0.4571	0.2857	0.4286	0.4857	0.8857	0.9429	0.9714	1.0000	0.5429	0.5714	0.5429	0.8286	1.0000	0.8571	0.9143	1100000
0.8000	0.4571	0.2857	0.4286	0.4857	0.8857	0.9429	0.9714	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	1150000
0.8000	0.4571	0.2857	0.4286	0.4857	0.8857	0.9429	0.9714	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	1200000
0.8000	0.4571	0.2857	0.4286	0.4857	0.8857	0.9429	0.9714	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	1250000
0.8000	0.4571	0.2857	0.4286	0.4857	0.8857	0.9429	0.9714	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	1300000
0.8000	0.4571	0.2857	0.4286	0.4857	0.8857	0.9429	0.9714	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	1350000
0.8000	0.4571	0.3143	0.4286	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	1400000
0.8000	0.4571	0.3143	0.4286	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	1450000
0.8000	0.4571	0.3143	0.4286	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	1500000
0.8000	0.4571	0.3143	0.4286	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	1550000
0.8000	0.4571	0.3143	0.4286	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	1600000
0.8000	0.4571	0.3143	0.4286	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	1650000
0.8000	0.4571	0.3143	0.4286	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	1700000
0.8000	0.4571	0.3143	0.4286	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	1750000
0.8000	0.4571	0.3143	0.4286	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	1800000
0.8000	0.4571	0.3143	0.4286	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	1850000
0.8000	0.4571	0.3143	0.4286	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	1900000
0.8000	0.4571	0.3143	0.4286	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	1950000
0.8000	0.4571	0.3143	0.4286	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	2000000


==> figure_data/Nonlinear.txt <==
NAS		BAR		SU2		SU3		SU5		H		C		CE		CEM		PL1		PL2		PL3		TS		TC		DC		DV 		T	
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0100
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0286	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6286	0.0200
0.0000	0.0000	0.0000	0.0000	0.0000	0.0286	0.0286	0.0286	0.4286	0.0286	0.0000	0.0000	0.0000	0.0000	0.0571	0.6286	0.0300
0.0000	0.0000	0.0000	0.0000	0.0000	0.0286	0.0286	0.0286	0.6857	0.0286	0.0286	0.0000	0.0000	0.0000	0.1143	0.6857	0.0400
0.0000	0.0000	0.0000	0.0000	0.0000	0.0286	0.0857	0.0571	0.7429	0.0571	0.0571	0.0000	0.0000	0.0000	0.2286	0.6857	0.0500
0.0000	0.0000	0.0000	0.0000	0.0000	0.0286	0.0857	0.0571	0.8000	0.0857	0.0571	0.0286	0.0000	0.0000	0.3143	0.6857	0.0600
0.0000	0.0000	0.0000	0.0286	0.0000	0.0286	0.0857	0.0571	0.8286	0.0857	0.1429	0.0286	0.0000	0.0000	0.4000	0.6857	0.0700
0.0286	0.0000	0.0000	0.0286	0.0000	0.0857	0.0857	0.0571	0.8571	0.1429	0.1429	0.0571	0.0000	0.0000	0.4571	0.6857	0.0800
0.0286	0.0000	0.0286	0.0286	0.0000	0.0857	0.1143	0.0857	0.8571	0.1429	0.1714	0.0857	0.0000	0.0000	0.4571	0.6857	0.0900
0.0286	0.0000	0.0286	0.0286	0.0000	0.0857	0.1714	0.0857	0.8857	0.1429	0.2000	0.0857	0.0000	0.0000	0.4857	0.6857	0.1000
0.0286	0.0000	0.0286	0.0286	0.0000	0.1429	0.2286	0.0857	0.9143	0.1429	0.2000	0.1143	0.0000	0.0000	0.4857	0.6857	0.1100
0.0286	0.0000	0.0286	0.0286	0.0000	0.1714	0.2286	0.0857	0.9143	0.1714	0.2000	0.1143	0.0286	0.0000	0.4857	0.6857	0.1200
0.0286	0.0000	0.0286	0.0286	0.0000	0.1714	0.2286	0.0857	0.9143	0.1714	0.2000	0.1143	0.0286	0.0000	0.5143	0.6857	0.1300
0.0286	0.0000	0.0286	0.0286	0.0000	0.1714	0.2286	0.0857	0.9143	0.1714	0.2286	0.1143	0.0286	0.0000	0.5429	0.6857	0.1400
0.0286	0.0000	0.0286	0.0286	0.0000	0.1714	0.3143	0.0857	0.9143	0.1714	0.2286	0.1429	0.0286	0.0000	0.5429	0.6857	0.1500
0.0286	0.0000	0.0286	0.0286	0.0000	0.1714	0.3143	0.1143	0.9143	0.2000	0.2286	0.1429	0.0286	0.0000	0.5714	0.6857	0.1600
0.0286	0.0286	0.0286	0.0286	0.0000	0.2000	0.3143	0.1429	0.9143	0.2000	0.2286	0.1429	0.0286	0.0000	0.5714	0.6857	0.1700
0.0286	0.0286	0.0286	0.0286	0.0000	0.2286	0.3429	0.1429	0.9143	0.2286	0.2286	0.1429	0.0286	0.0286	0.5714	0.6857	0.1800
0.0286	0.0286	0.0286	0.0286	0.0000	0.2857	0.3714	0.1429	0.9143	0.2286	0.2571	0.1714	0.0286	0.0286	0.5714	0.6857	0.1900
0.0286	0.0286	0.0286	0.0571	0.0000	0.2857	0.4286	0.1429	0.9143	0.2286	0.2857	0.2000	0.0571	0.0286	0.5714	0.6857	0.2000
0.0571	0.0286	0.0286	0.0571	0.0000	0.2857	0.4571	0.1429	0.9143	0.2286	0.2857	0.2000	0.0571	0.0286	0.5714	0.7143	0.2100
0.0571	0.0286	0.0286	0.0571	0.0286	0.3714	0.5143	0.1429	0.9429	0.2286	0.2857	0.2000	0.0571	0.0286	0.5714	0.7143	0.2200
0.0571	0.0286	0.0571	0.0571	0.0286	0.4000	0.5143	0.1429	0.9429	0.2286	0.2857	0.2000	0.0857	0.0286	0.5714	0.7143	0.2300
0.0571	0.0286	0.0571	0.0571	0.0571	0.4000	0.5143	0.1429	0.9429	0.2286	0.2857	0.2286	0.1143	0.0286	0.5714	0.7143	0.2400
0.0571	0.0286	0.0571	0.0571	0.0571	0.4286	0.5143	0.1429	0.9429	0.2286	0.2857	0.2286	0.1143	0.0571	0.5714	0.7429	0.2500
0.0571	0.0571	0.0571	0.0571	0.0571	0.4286	0.5143	0.1714	0.9429	0.2286	0.2857	0.2286	0.1143	0.0571	0.5714	0.7429	0.2600
0.0571	0.0571	0.0571	0.0571	0.0857	0.4286	0.5143	0.1714	0.9429	0.2286	0.2857	0.2286	0.1143	0.0857	0.5714	0.7429	0.2700
0.0571	0.0857	0.0571	0.0571	0.0857	0.4286	0.5143	0.1714	0.9429	0.2286	0.2857	0.2286	0.1143	0.1143	0.5714	0.7429	0.2800
0.0571	0.0857	0.0571	0.0571	0.0857	0.4286	0.5429	0.2000	0.9429	0.2286	0.2857	0.2286	0.1429	0.1429	0.5714	0.7429	0.2900
0.0571	0.0857	0.0571	0.0571	0.0857	0.4286	0.5429	0.2000	0.9429	0.2286	0.2857	0.2286	0.1429	0.1429	0.5714	0.7429	0.3000
0.0571	0.0857	0.0571	0.0857	0.0857	0.4286	0.5429	0.2000	0.9429	0.2286	0.2857	0.2286	0.1429	0.1429	0.5714	0.7429	0.3100
0.0571	0.0857	0.0857	0.0857	0.0857	0.4571	0.5429	0.2000	0.9429	0.2286	0.2857	0.2286	0.1429	0.1429	0.6000	0.7429	0.3200
0.0571	0.0857	0.0857	0.0857	0.0857	0.4857	0.6000	0.2000	0.9429	0.2286	0.2857	0.2286	0.1429	0.1429	0.6000	0.7429	0.3300
0.0571	0.0857	0.0857	0.0857	0.1143	0.5143	0.6000	0.2286	0.9429	0.2286	0.2857	0.2286	0.1429	0.1429	0.6000	0.7429	0.3400
0.0857	0.0857	0.0857	0.0857	0.1143	0.5143	0.6000	0.2286	0.9429	0.2286	0.3143	0.2286	0.1714	0.1429	0.6000	0.7429	0.3500
0.1143	0.0857	0.0857	0.0857	0.1143	0.5143	0.6286	0.2286	0.9429	0.2286	0.3143	0.2286	0.1714	0.1429	0.6000	0.7429	0.3600
0.1143	0.0857	0.0857	0.0857	0.1143	0.5143	0.6286	0.2286	0.9429	0.2571	0.3143	0.2286	0.1714	0.1429	0.6000	0.7429	0.3700
0.1143	0.0857	0.0857	0.0857	0.1143	0.5429	0.6286	0.2286	0.9429	0.2571	0.3143	0.2286	0.2000	0.1429	0.6000	0.7429	0.3800
0.1143	0.0857	0.0857	0.0857	0.1143	0.5429	0.6571	0.2286	0.9429	0.2571	0.3143	0.2286	0.2000	0.1429	0.6000	0.7429	0.3900
0.1143	0.0857	0.0857	0.1143	0.1143	0.5429	0.6571	0.2286	0.9429	0.2571	0.3143	0.2571	0.2000	0.1429	0.6000	0.7429	0.4000
0.1143	0.0857	0.0857	0.1143	0.1143	0.5429	0.6857	0.2286	0.9429	0.2571	0.3143	0.2571	0.2000	0.1429	0.6000	0.7429	0.4100
0.1143	0.0857	0.0857	0.1429	0.1143	0.5429	0.6857	0.2286	0.9429	0.2571	0.3143	0.2571	0.2000	0.1429	0.6000	0.7429	0.4200
0.1143	0.0857	0.0857	0.1429	0.1143	0.5714	0.6857	0.2286	0.9429	0.2571	0.3143	0.2571	0.2000	0.1714	0.6000	0.7429	0.4300
0.1143	0.0857	0.1143	0.1429	0.1143	0.5714	0.6857	0.2286	0.9429	0.2571	0.3143	0.2571	0.2000	0.2000	0.6000	0.7429	0.4400
0.1143	0.0857	0.1143	0.1429	0.1143	0.6000	0.6857	0.2571	0.9429	0.2571	0.3143	0.2571	0.2000	0.2000	0.6000	0.7429	0.4500
0.1143	0.1143	0.1143	0.1429	0.1143	0.6000	0.6857	0.2571	0.9429	0.2857	0.3143	0.2571	0.2000	0.2000	0.6000	0.7429	0.4600
0.1143	0.1429	0.1143	0.1429	0.1143	0.6000	0.6857	0.2571	0.9429	0.2857	0.3143	0.2571	0.2286	0.2571	0.6000	0.7429	0.4700
0.1143	0.1429	0.1143	0.1429	0.1143	0.6000	0.7143	0.2571	0.9429	0.2857	0.3143	0.2571	0.2286	0.2857	0.6000	0.7429	0.4800
0.1143	0.1429	0.1143	0.1429	0.1429	0.6000	0.7143	0.2571	0.9429	0.2857	0.3143	0.2571	0.2286	0.2857	0.6000	0.7429	0.4900
0.1143	0.1429	0.1143	0.1429	0.1429	0.6000	0.7143	0.2571	0.9429	0.2857	0.3143	0.2571	0.2286	0.2857	0.6000	0.7429	0.5000
0.1143	0.1429	0.1143	0.1429	0.1429	0.6000	0.7143	0.2571	0.9429	0.2857	0.3429	0.2857	0.2286	0.2857	0.6000	0.7429	0.5100
0.1143	0.1429	0.1143	0.1429	0.1429	0.6000	0.7143	0.2571	0.9429	0.2857	0.3429	0.2857	0.2286	0.2857	0.6000	0.7429	0.5200
0.1143	0.1429	0.1143	0.1429	0.1714	0.6000	0.7143	0.2857	0.9429	0.2857	0.3429	0.2857	0.2286	0.3143	0.6000	0.7429	0.5300
0.1143	0.1429	0.1429	0.1429	0.1714	0.6000	0.7143	0.3429	0.9429	0.2857	0.3429	0.2857	0.2286	0.3143	0.6286	0.7429	0.5400
0.1143	0.1429	0.1429	0.1429	0.1714	0.6000	0.7143	0.3429	0.9429	0.2857	0.3429	0.2857	0.2286	0.3143	0.6286	0.7429	0.5500
0.1143	0.1429	0.1429	0.1429	0.1714	0.6286	0.7429	0.3429	0.9429	0.2857	0.3429	0.2857	0.2286	0.3143	0.6286	0.7429	0.5600
0.1429	0.1429	0.1429	0.1429	0.1714	0.6286	0.7429	0.3714	0.9429	0.2857	0.3429	0.3143	0.2286	0.3143	0.6286	0.7429	0.5700
0.1429	0.1429	0.1429	0.1429	0.1714	0.6571	0.7714	0.3714	0.9429	0.2857	0.3429	0.3143	0.2571	0.3143	0.6286	0.7429	0.5800
0.1429	0.1429	0.1429	0.1429	0.1714	0.6571	0.7714	0.4000	0.9429	0.2857	0.3429	0.3143	0.2571	0.3143	0.6286	0.7429	0.5900
0.1714	0.1429	0.1429	0.1429	0.1714	0.6571	0.7714	0.4000	0.9714	0.2857	0.3429	0.3143	0.2571	0.3143	0.6571	0.7429	0.6000
0.1714	0.1429	0.1429	0.1714	0.1714	0.6571	0.7714	0.4000	0.9714	0.2857	0.3429	0.3143	0.2857	0.3143	0.6571	0.7429	0.6100
0.1714	0.1714	0.1429	0.1714	0.1714	0.6571	0.7714	0.4286	0.9714	0.2857	0.3429	0.3143	0.3143	0.3143	0.6571	0.7429	0.6200
0.1714	0.2000	0.1429	0.1714	0.1714	0.6571	0.7714	0.4857	0.9714	0.2857	0.3429	0.3143	0.3143	0.3429	0.6571	0.7429	0.6300
0.1714	0.2000	0.1429	0.1714	0.1714	0.6571	0.7714	0.5143	0.9714	0.2857	0.3429	0.3143	0.3143	0.3429	0.6571	0.7429	0.6400
0.1714	0.2000	0.1429	0.1714	0.1714	0.6571	0.7714	0.5143	0.9714	0.2857	0.3429	0.3143	0.3143	0.3429	0.6571	0.7429	0.6500
0.1714	0.2000	0.1429	0.1714	0.1714	0.6571	0.7714	0.5143	0.9714	0.2857	0.3429	0.3143	0.3143	0.3429	0.6571	0.7429	0.6600
0.1714	0.2000	0.1429	0.1714	0.1714	0.6571	0.7714	0.5143	0.9714	0.2857	0.3429	0.3143	0.3143	0.3714	0.6571	0.7429	0.6700
0.1714	0.2000	0.1429	0.1714	0.1714	0.6571	0.7714	0.5143	0.9714	0.2857	0.3429	0.3143	0.3143	0.3714	0.6571	0.7429	0.6800
0.1714	0.2000	0.1429	0.1714	0.1714	0.6571	0.7714	0.5143	0.9714	0.2857	0.3429	0.3143	0.3143	0.3714	0.6571	0.7429	0.6900
0.1714	0.2000	0.1429	0.1714	0.1714	0.6571	0.7714	0.5143	0.9714	0.2857	0.3429	0.3143	0.3143	0.4000	0.6571	0.7429	0.7000
0.1714	0.2000	0.1429	0.1714	0.1714	0.6857	0.7714	0.5143	0.9714	0.3143	0.3429	0.3143	0.3143	0.4286	0.6571	0.7429	0.7100
0.2000	0.2000	0.1429	0.1714	0.1714	0.6857	0.8000	0.5429	0.9714	0.3143	0.3429	0.3143	0.3143	0.4286	0.6571	0.7429	0.7200
0.2000	0.2000	0.1429	0.1714	0.1714	0.6857	0.8000	0.5429	0.9714	0.3143	0.3429	0.3143	0.3143	0.4571	0.6571	0.7429	0.7300
0.2000	0.2000	0.1429	0.1714	0.1714	0.6857	0.8000	0.5714	0.9714	0.3143	0.3429	0.3143	0.3143	0.4571	0.6571	0.7429	0.7400
0.2000	0.2000	0.1429	0.1714	0.2000	0.6857	0.8000	0.5714	0.9714	0.3143	0.3429	0.3143	0.3143	0.4571	0.6571	0.7429	0.7500
0.2000	0.2000	0.1429	0.1714	0.2000	0.6857	0.8000	0.5714	0.9714	0.3143	0.3429	0.3143	0.3143	0.4571	0.6571	0.7429	0.7600
0.2000	0.2000	0.1429	0.1714	0.2000	0.6857	0.8000	0.5714	0.9714	0.3143	0.3429	0.3143	0.3143	0.4571	0.6571	0.7429	0.7700
0.2286	0.2000	0.1429	0.1714	0.2000	0.6857	0.8000	0.5714	0.9714	0.3143	0.3429	0.3143	0.3143	0.4571	0.6571	0.7429	0.7800
0.2286	0.2000	0.1429	0.1714	0.2000	0.6857	0.8000	0.5714	0.9714	0.3143	0.3429	0.3143	0.3143	0.4571	0.6571	0.7429	0.7900
0.2286	0.2000	0.1429	0.1714	0.2000	0.6857	0.8000	0.5714	0.9714	0.3143	0.3429	0.3143	0.3143	0.4857	0.6571	0.7429	0.8000
0.2286	0.2000	0.1429	0.1714	0.2000	0.6857	0.8000	0.5714	0.9714	0.3143	0.3429	0.3143	0.3143	0.4857	0.6571	0.7714	0.8100
0.2286	0.2000	0.1429	0.1714	0.2000	0.7143	0.8000	0.5714	0.9714	0.3429	0.3429	0.3143	0.3143	0.4857	0.6571	0.7714	0.8200
0.2286	0.2000	0.1429	0.1714	0.2000	0.7143	0.8000	0.5714	0.9714	0.3429	0.3429	0.3143	0.3143	0.4857	0.6857	0.7714	0.8300
0.2286	0.2000	0.1429	0.1714	0.2000	0.7143	0.8000	0.5714	0.9714	0.3429	0.3429	0.3143	0.3143	0.4857	0.6857	0.7714	0.8400
0.2286	0.2000	0.1429	0.1714	0.2000	0.7143	0.8286	0.6000	0.9714	0.3429	0.3429	0.3143	0.3143	0.4857	0.6857	0.7714	0.8500
0.2286	0.2000	0.1429	0.1714	0.2000	0.7143	0.8286	0.6000	0.9714	0.3429	0.3429	0.3143	0.3143	0.5143	0.6857	0.7714	0.8600
0.2286	0.2286	0.1429	0.1714	0.2000	0.7143	0.8286	0.6000	0.9714	0.3429	0.3429	0.3143	0.3143	0.5143	0.6857	0.7714	0.8700
0.2286	0.2286	0.1429	0.1714	0.2000	0.7143	0.8286	0.6000	0.9714	0.3429	0.3429	0.3143	0.3143	0.5143	0.6857	0.7714	0.8800
0.2286	0.2286	0.1429	0.1714	0.2000	0.7143	0.8286	0.6000	0.9714	0.3429	0.3429	0.3143	0.3143	0.5143	0.6857	0.7714	0.8900
0.2286	0.2286	0.1429	0.1714	0.2286	0.7143	0.8286	0.6000	0.9714	0.3429	0.3429	0.3143	0.3143	0.5143	0.6857	0.7714	0.9000
0.2286	0.2286	0.1429	0.1714	0.2286	0.7143	0.8286	0.6000	0.9714	0.3429	0.3429	0.3143	0.3143	0.5143	0.6857	0.7714	0.9100
0.2286	0.2286	0.1429	0.1714	0.2286	0.7143	0.8286	0.6000	0.9714	0.3429	0.3429	0.3143	0.3429	0.5143	0.6857	0.7714	0.9200
0.2286	0.2286	0.1429	0.1714	0.2286	0.7143	0.8286	0.6571	0.9714	0.3429	0.3429	0.3143	0.3429	0.5143	0.6857	0.7714	0.9300
0.2286	0.2286	0.1429	0.1714	0.2286	0.7143	0.8286	0.6571	0.9714	0.3429	0.3429	0.3143	0.3429	0.5143	0.6857	0.7714	0.9400
0.2286	0.2286	0.1429	0.1714	0.2286	0.7143	0.8286	0.6571	0.9714	0.3429	0.3429	0.3143	0.3429	0.5143	0.6857	0.7714	0.9500
0.2286	0.2286	0.1429	0.1714	0.2286	0.7143	0.8286	0.6857	0.9714	0.3429	0.3429	0.3143	0.3714	0.5143	0.6857	0.7714	0.9600
0.2286	0.2286	0.1429	0.1714	0.2286	0.7143	0.8286	0.6857	0.9714	0.3429	0.3429	0.3143	0.3714	0.5143	0.6857	0.7714	0.9700
0.2286	0.2571	0.1429	0.1714	0.2286	0.7143	0.8286	0.6857	0.9714	0.3429	0.3429	0.3143	0.4000	0.5143	0.6857	0.7714	0.9800
0.2286	0.2571	0.1429	0.1714	0.2286	0.7143	0.8286	0.6857	0.9714	0.3429	0.3429	0.3143	0.4000	0.5143	0.6857	0.7714	0.9900
0.2286	0.2571	0.1429	0.1714	0.2286	0.7143	0.8286	0.6857	0.9714	0.3429	0.3429	0.3143	0.4000	0.5143	0.6857	0.7714	1
0.3429	0.2857	0.1714	0.1714	0.2857	0.7714	0.8571	0.7714	1.0000	0.4286	0.3714	0.3714	0.5143	0.6286	0.6857	0.8000	2
0.4000	0.3143	0.1714	0.2286	0.2857	0.8571	0.8571	0.8286	1.0000	0.4571	0.4000	0.4000	0.5429	0.6571	0.6857	0.8000	3
0.4000	0.3429	0.2000	0.2286	0.3143	0.8571	0.8571	0.8286	1.0000	0.4857	0.4286	0.4000	0.5429	0.6857	0.6857	0.8000	4
0.4286	0.3429	0.2000	0.2286	0.3143	0.8571	0.8571	0.8571	1.0000	0.4857	0.4286	0.4286	0.6571	0.7143	0.7143	0.8286	5
0.4286	0.3429	0.2000	0.2286	0.3429	0.8571	0.8857	0.8857	1.0000	0.4857	0.4571	0.4286	0.6857	0.7714	0.7143	0.8286	6
0.4571	0.3429	0.2000	0.2286	0.3429	0.8571	0.8857	0.8857	1.0000	0.4857	0.4571	0.4286	0.7143	0.8286	0.7429	0.8571	7
0.4571	0.3714	0.2000	0.2286	0.3429	0.8571	0.8857	0.8857	1.0000	0.4857	0.4571	0.4571	0.7143	0.8571	0.7429	0.8571	8
0.4571	0.3714	0.2000	0.2571	0.3714	0.8571	0.8857	0.8857	1.0000	0.4857	0.4571	0.4857	0.7143	0.9429	0.7429	0.8571	9
0.4857	0.4000	0.2000	0.2857	0.4000	0.8571	0.8857	0.8857	1.0000	0.4857	0.4571	0.4857	0.7143	0.9429	0.7429	0.8571	10
0.5143	0.4000	0.2286	0.2857	0.4000	0.8571	0.8857	0.8857	1.0000	0.4857	0.4571	0.4857	0.7143	0.9429	0.7429	0.8571	11
0.5429	0.4000	0.2286	0.3143	0.4000	0.8571	0.8857	0.8857	1.0000	0.4857	0.4571	0.4857	0.7143	0.9429	0.7429	0.8857	12
0.5714	0.4000	0.2286	0.3143	0.4000	0.8571	0.8857	0.8857	1.0000	0.4857	0.4857	0.4857	0.7429	0.9429	0.7429	0.9143	13
0.5714	0.4000	0.2286	0.3143	0.4000	0.8571	0.8857	0.8857	1.0000	0.4857	0.4857	0.4857	0.7429	0.9429	0.7429	0.9143	14
0.6000	0.4000	0.2286	0.3143	0.4000	0.8571	0.8857	0.8857	1.0000	0.4857	0.5143	0.4857	0.7429	0.9429	0.7429	0.9143	15
0.6000	0.4000	0.2286	0.3143	0.4000	0.8571	0.8857	0.8857	1.0000	0.4857	0.5143	0.5143	0.7429	0.9429	0.7429	0.9143	16
0.6000	0.4000	0.2571	0.3143	0.4000	0.8571	0.8857	0.8857	1.0000	0.5143	0.5143	0.5143	0.7429	0.9429	0.8000	0.9143	17
0.6000	0.4000	0.2571	0.3143	0.4000	0.8571	0.8857	0.8857	1.0000	0.5143	0.5143	0.5143	0.7429	0.9714	0.8000	0.9143	18
0.6000	0.4000	0.2571	0.3429	0.4000	0.8571	0.9143	0.8857	1.0000	0.5143	0.5143	0.5429	0.7429	0.9714	0.8000	0.9143	19
0.6000	0.4000	0.2571	0.3429	0.4000	0.8571	0.9143	0.8857	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	20
0.6000	0.4000	0.2571	0.3429	0.4000	0.8571	0.9143	0.8857	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	21
0.6000	0.4000	0.2571	0.3429	0.4000	0.8571	0.9143	0.8857	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	22
0.6000	0.4000	0.2571	0.3429	0.4286	0.8571	0.9143	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	23
0.6000	0.4286	0.2857	0.3429	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	24
0.6000	0.4286	0.2857	0.3429	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	25
0.6000	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	26
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	27
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	28
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	29
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	30
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	31
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	32
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	33
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	34
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	35
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	36
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	37
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	38
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	39
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	40
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	41
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	42
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	43
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	44
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	45
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	46
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	47
0.6286	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	48
0.6571	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	49
0.6571	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	50
0.6571	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	51
0.6571	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	52
0.6571	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	53
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9143	1.0000	0.5143	0.5143	0.5429	0.7714	1.0000	0.8000	0.9143	54
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9429	1.0000	0.5143	0.5429	0.5429	0.7714	1.0000	0.8000	0.9143	55
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9429	1.0000	0.5143	0.5429	0.5429	0.7714	1.0000	0.8000	0.9143	56
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9429	1.0000	0.5143	0.5429	0.5429	0.7714	1.0000	0.8000	0.9143	57
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9429	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	58
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9429	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	59
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9429	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	60
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9429	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	61
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9429	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	62
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9429	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	63
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9429	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	64
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9429	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	65
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9429	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	66
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9429	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	67
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	68
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	69
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	70
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	71
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	72
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	73
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	74
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	75
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	76
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	77
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	78
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	79
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	80
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	81
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	82
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	83
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	84
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	85
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	86
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	87
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	88
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	89
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	90
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	91
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	92
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	93
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	94
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	95
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	96
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	97
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	98
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	99
0.6857	0.4286	0.2857	0.3714	0.4286	0.8571	0.9429	0.9714	1.0000	0.5143	0.5429	0.5429	0.8000	1.0000	0.8000	0.9143	100
0.6857	0.4571	0.2857	0.4286	0.4857	0.8571	0.9429	0.9714	1.0000	0.5143	0.5714	0.5429	0.8000	1.0000	0.8286	0.9143	200
0.6857	0.4571	0.2857	0.4286	0.4857	0.8857	0.9429	1.0000	1.0000	0.5143	0.5714	0.5429	0.8000	1.0000	0.8286	0.9143	300
0.7143	0.4571	0.3429	0.5429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5143	0.5714	0.5429	0.8000	1.0000	0.8286	0.9143	400
0.7143	0.4571	0.4000	0.5429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5143	0.5714	0.5429	0.8000	1.0000	0.8286	0.9143	500
0.7143	0.4571	0.4286	0.5714	0.4857	0.8857	0.9429	1.0000	1.0000	0.5143	0.5714	0.5429	0.8000	1.0000	0.8286	0.9143	600
0.7143	0.4571	0.4286	0.6000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5143	0.5714	0.5429	0.8000	1.0000	0.8286	0.9143	700
0.7143	0.4857	0.4286	0.6000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5143	0.5714	0.5429	0.8000	1.0000	0.8286	0.9143	800
0.7143	0.4857	0.4286	0.6286	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8000	1.0000	0.8286	0.9143	900
0.7143	0.4857	0.4286	0.6286	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8000	1.0000	0.8286	0.9143	1000
0.7714	0.4857	0.4286	0.6571	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8000	1.0000	0.8286	0.9143	1100
0.7714	0.4857	0.4286	0.6571	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8000	1.0000	0.8286	0.9143	1200
0.7714	0.4857	0.4286	0.6571	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8000	1.0000	0.8286	0.9143	1300
0.7714	0.4857	0.4286	0.6571	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8000	1.0000	0.8286	0.9143	1400
0.7714	0.4857	0.4286	0.6571	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8000	1.0000	0.8286	0.9143	1500
0.7714	0.4857	0.4286	0.6571	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8000	1.0000	0.8286	0.9143	1600
0.7714	0.4857	0.4286	0.6571	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	1700
0.7714	0.4857	0.4286	0.6571	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	1800
0.7714	0.4857	0.4286	0.6571	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	1900
0.7714	0.4857	0.4286	0.6571	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	2000
0.7714	0.4857	0.4286	0.6571	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	2100
0.7714	0.4857	0.4286	0.6571	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	2200
0.7714	0.4857	0.4286	0.6857	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	2300
0.7714	0.5143	0.4286	0.6857	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	2400
0.7714	0.5143	0.4286	0.6857	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	2500
0.7714	0.5143	0.4286	0.6857	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	2600
0.7714	0.5143	0.4286	0.7143	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	2700
0.7714	0.5143	0.4286	0.7143	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	2800
0.7714	0.5143	0.4286	0.7143	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	2900
0.7714	0.5143	0.4286	0.7143	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	3000
0.7714	0.5143	0.4286	0.7143	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	3100
0.7714	0.5143	0.4286	0.7143	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	3200
0.7714	0.5143	0.4286	0.7143	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	3300
0.7714	0.5143	0.4286	0.7429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	3400
0.7714	0.5143	0.4286	0.7429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	3500
0.7714	0.5143	0.4286	0.7429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	3600
0.7714	0.5429	0.4286	0.7429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	3700
0.7714	0.5429	0.4286	0.7429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	3800
0.7714	0.5429	0.4286	0.7429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	3900
0.7714	0.5429	0.4286	0.7429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	4000
0.7714	0.5429	0.4286	0.7429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	4100
0.7714	0.5429	0.4286	0.7429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	4200
0.7714	0.5429	0.4286	0.7429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	4300
0.7714	0.5429	0.4286	0.7429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	4400
0.7714	0.5429	0.4286	0.7429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	4500
0.7714	0.5429	0.4286	0.7429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	4600
0.7714	0.5429	0.4286	0.7429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	4700
0.7714	0.5429	0.4286	0.7429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	4800
0.7714	0.5429	0.4286	0.7429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	4900
0.7714	0.5429	0.4286	0.7429	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	5000
0.7714	0.5429	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	5100
0.7714	0.5429	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	5200
0.7714	0.5429	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	5300
0.7714	0.5429	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	5400
0.7714	0.5429	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	5500
0.7714	0.5429	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	5600
0.8000	0.5429	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	5700
0.8000	0.5429	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	5800
0.8000	0.5429	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	5900
0.8000	0.5429	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	6000
0.8000	0.5429	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	6100
0.8000	0.5429	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	6200
0.8000	0.5429	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	6300
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	6400
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	6500
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	6600
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	6700
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	6800
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	6900
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	7000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	7100
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	7200
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	7300
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	7400
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	7500
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	7600
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	7700
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	7800
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	7900
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	8000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	8100
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	8200
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	8300
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	8400
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	8500
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	8600
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	8700
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	8800
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	8900
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	9000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	9100
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	9200
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	9300
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	9400
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	9500
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8286	0.9143	9600
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	9700
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	9800
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	9900
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	10000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	11000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	12000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	13000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	14000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	15000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	16000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	17000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	18000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	19000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	20000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	21000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	22000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	23000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	24000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	25000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	26000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	27000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	28000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	29000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	30000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	31000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	32000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	33000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	34000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	35000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	36000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	37000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	38000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	39000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	40000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	41000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	42000
0.8000	0.5714	0.4286	0.8000	0.4857	0.8857	0.9429	1.0000	1.0000	0.5429	0.5714	0.5714	0.8286	1.0000	0.8571	0.9143	43000


==> figure_data/Profiler02.txt <==
AG		G		L		GL		DI		MM		AA		LL		PL		GS		SM		SN		GD		GB		BR		DS		DG		DV		VG		T
0.0200	0.0600	0.0400	0.0800	0.0000	0.0000	0.0000	0.0600	0.3400	0.0000	0.0000	0.1200	0.0000	0.0400	0.2200	0.0000	0.0200	0.0600	0.0200	1.0000
0.0200	0.1400	0.1200	0.1800	0.0200	0.0200	0.0200	0.1600	0.4000	0.0200	0.0600	0.1600	0.0000	0.1400	0.3400	0.0000	0.0200	0.0600	0.0400	2.0000
0.0200	0.1800	0.1600	0.2400	0.1200	0.0800	0.0400	0.2400	0.4200	0.0400	0.0800	0.1800	0.0600	0.1800	0.3800	0.0000	0.0200	0.0600	0.0400	3.0000
0.0400	0.2200	0.2200	0.3000	0.1400	0.0800	0.0400	0.2600	0.4400	0.1000	0.1000	0.2000	0.1000	0.2400	0.3800	0.0000	0.0400	0.0600	0.0400	4.0000
0.0400	0.2600	0.2400	0.3200	0.1800	0.0800	0.0600	0.2800	0.4400	0.1400	0.1800	0.2600	0.1200	0.3400	0.4400	0.0000	0.0400	0.0600	0.0400	5.0000
0.0600	0.3400	0.3000	0.3400	0.2000	0.0800	0.0600	0.3000	0.4600	0.1400	0.2000	0.3000	0.1200	0.3400	0.4600	0.0000	0.0400	0.0600	0.0600	6.0000
0.1000	0.3600	0.3000	0.3400	0.2800	0.0800	0.0600	0.3200	0.4600	0.1600	0.2800	0.3400	0.1600	0.3800	0.4800	0.0200	0.0400	0.0600	0.0600	7.0000
0.1200	0.4200	0.3200	0.3600	0.3000	0.1000	0.0800	0.3200	0.4600	0.2200	0.2800	0.3400	0.2000	0.4800	0.5200	0.0400	0.0600	0.0600	0.0800	8.0000
0.1200	0.4400	0.3600	0.3600	0.3200	0.1000	0.0800	0.3400	0.4600	0.2200	0.2800	0.3400	0.2000	0.5000	0.5200	0.0400	0.0600	0.0600	0.0800	9.0000
0.1400	0.4600	0.4000	0.3800	0.3400	0.1000	0.0800	0.3400	0.4600	0.2400	0.3000	0.3400	0.2000	0.5200	0.5600	0.0400	0.0600	0.0600	0.0800	10.0000
0.2600	0.6600	0.5400	0.6400	0.5000	0.1800	0.1600	0.3800	0.5000	0.3000	0.3200	0.3800	0.2800	0.6200	0.6600	0.0600	0.0600	0.1000	0.1200	20.0000
0.3800	0.7400	0.5800	0.7200	0.5000	0.2000	0.1600	0.4000	0.5200	0.4000	0.3600	0.4200	0.3200	0.6600	0.6600	0.0600	0.1000	0.1200	0.1600	30.0000
0.4200	0.7600	0.5800	0.7800	0.5400	0.2400	0.1800	0.5000	0.5200	0.4000	0.4000	0.4400	0.3400	0.6600	0.6800	0.0600	0.1200	0.1400	0.2200	40.0000
0.4600	0.7600	0.5800	0.8000	0.5600	0.2400	0.1800	0.5200	0.5200	0.4000	0.4000	0.4400	0.3600	0.6600	0.7000	0.0800	0.1200	0.1600	0.2200	50.0000
0.4600	0.7800	0.6000	0.8000	0.5800	0.2800	0.1800	0.5200	0.5200	0.4200	0.4000	0.4400	0.4000	0.6800	0.7000	0.0800	0.1200	0.1800	0.2800	60.0000
0.5000	0.7800	0.6000	0.8200	0.5800	0.3000	0.1800	0.5200	0.5200	0.4200	0.4000	0.4400	0.4000	0.6800	0.7000	0.0800	0.1200	0.2000	0.2800	70.0000
0.5200	0.7800	0.6000	0.8200	0.6000	0.3400	0.1800	0.5200	0.5200	0.4200	0.4200	0.4600	0.4200	0.7000	0.7200	0.0800	0.1200	0.2000	0.3200	80.0000
0.6000	0.7800	0.6000	0.8200	0.6000	0.3400	0.1800	0.5200	0.5200	0.4200	0.4200	0.4600	0.4200	0.7000	0.7200	0.1000	0.1200	0.2000	0.3200	90.0000
0.6000	0.7800	0.6000	0.8200	0.6000	0.3400	0.1800	0.5400	0.5200	0.4200	0.4200	0.4600	0.4200	0.7000	0.7200	0.1000	0.1200	0.2200	0.3200	100.0000
0.6000	0.7800	0.6000	0.8400	0.6000	0.3400	0.2000	0.5600	0.5200	0.4200	0.4200	0.4600	0.4200	0.7000	0.7200	0.1000	0.1200	0.2200	0.3200	110.0000
0.6200	0.7800	0.6000	0.8600	0.6000	0.3600	0.2000	0.5600	0.5200	0.4400	0.4200	0.4600	0.4200	0.7000	0.7200	0.1000	0.1200	0.2200	0.3200	120.0000
0.6200	0.7800	0.6000	0.8600	0.6200	0.3600	0.2000	0.5600	0.5200	0.4400	0.4400	0.4600	0.4400	0.7000	0.7200	0.1000	0.1200	0.2200	0.3200	130.0000
0.6200	0.7800	0.6000	0.8600	0.6400	0.3600	0.2200	0.5600	0.5200	0.4400	0.4400	0.4600	0.4400	0.7000	0.7400	0.1000	0.1200	0.2400	0.3200	140.0000
0.6600	0.7800	0.6200	0.8600	0.6400	0.3600	0.2200	0.5600	0.5200	0.4400	0.4400	0.4600	0.4400	0.7000	0.7400	0.1000	0.1200	0.2400	0.3400	150.0000
0.6600	0.7800	0.6200	0.8600	0.6400	0.3600	0.2200	0.5600	0.5200	0.4400	0.4400	0.4600	0.4400	0.7200	0.7600	0.1000	0.1200	0.2400	0.3400	160.0000
0.6600	0.7800	0.6200	0.8600	0.6400	0.3800	0.2200	0.5600	0.5200	0.4400	0.4400	0.4600	0.4600	0.7200	0.7600	0.1200	0.1200	0.2400	0.3400	170.0000
0.6800	0.7800	0.6400	0.8600	0.6400	0.3800	0.2200	0.5600	0.5200	0.4400	0.4400	0.4600	0.4600	0.7200	0.7600	0.1200	0.1200	0.2400	0.3400	180.0000
0.6800	0.7800	0.6400	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4400	0.4400	0.4600	0.4600	0.7200	0.7600	0.1200	0.1200	0.2600	0.3400	190.0000
0.6800	0.7800	0.6400	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4400	0.4400	0.4600	0.4600	0.7200	0.7600	0.1200	0.1200	0.2800	0.3400	200.0000
0.7000	0.7800	0.6400	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4400	0.4400	0.4600	0.4600	0.7200	0.7600	0.1200	0.1200	0.2800	0.3400	210.0000
0.7000	0.7800	0.6400	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4400	0.4400	0.4600	0.4600	0.7200	0.7600	0.1200	0.1200	0.2800	0.3400	220.0000
0.7000	0.7800	0.6400	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4400	0.4400	0.4600	0.4600	0.7200	0.7600	0.1200	0.1200	0.2800	0.3400	230.0000
0.7000	0.7800	0.6400	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4400	0.4400	0.4600	0.4600	0.7200	0.7600	0.1200	0.1200	0.2800	0.3400	240.0000
0.7000	0.7800	0.6400	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4600	0.4400	0.4600	0.4600	0.7200	0.7600	0.1200	0.1200	0.2800	0.3400	250.0000
0.7000	0.7800	0.6600	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4600	0.4400	0.4600	0.4600	0.7200	0.7600	0.1200	0.1200	0.2800	0.3400	260.0000
0.7000	0.7800	0.6600	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4600	0.4400	0.4600	0.4800	0.7400	0.7600	0.1200	0.1200	0.2800	0.3400	270.0000
0.7000	0.8000	0.6600	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4600	0.4400	0.4600	0.4800	0.7400	0.7600	0.1200	0.1200	0.2800	0.3400	280.0000
0.7200	0.8000	0.6600	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4600	0.4400	0.4600	0.4800	0.7400	0.7600	0.1200	0.1200	0.2800	0.3400	290.0000
0.7200	0.8000	0.6600	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4600	0.4400	0.4600	0.4800	0.7400	0.7600	0.1200	0.1200	0.2800	0.3400	300.0000
0.7200	0.8000	0.6600	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4600	0.4400	0.4600	0.4800	0.7400	0.7600	0.1200	0.1200	0.2800	0.3400	310.0000
0.7200	0.8000	0.6600	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4600	0.4400	0.4600	0.4800	0.7400	0.7600	0.1200	0.1200	0.2800	0.3400	320.0000
0.7200	0.8000	0.6600	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4600	0.4400	0.4600	0.4800	0.7400	0.7600	0.1200	0.1200	0.2800	0.3400	330.0000
0.7200	0.8000	0.6600	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4600	0.4400	0.4600	0.4800	0.7400	0.7600	0.1200	0.1200	0.2800	0.3400	340.0000
0.7200	0.8000	0.6600	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4600	0.4400	0.4600	0.4800	0.7400	0.7600	0.1200	0.1200	0.2800	0.3400	350.0000
0.7400	0.8000	0.6600	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4600	0.4400	0.4600	0.4800	0.7400	0.7600	0.1200	0.1200	0.2800	0.3400	360.0000
0.7400	0.8000	0.6600	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4600	0.4400	0.4600	0.4800	0.7400	0.7600	0.1200	0.1200	0.2800	0.3400	370.0000
0.7400	0.8000	0.6600	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4600	0.4400	0.4600	0.4800	0.7400	0.7600	0.1200	0.1200	0.2800	0.3400	380.0000
0.7400	0.8000	0.6600	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4600	0.4400	0.4600	0.4800	0.7400	0.7600	0.1200	0.1200	0.2800	0.3400	390.0000
0.7400	0.8000	0.6600	0.8800	0.6400	0.3800	0.2200	0.5600	0.5200	0.4600	0.4400	0.4600	0.4800	0.7400	0.7600	0.1200	0.1200	0.3000	0.3400	400.0000


==> figure_data/Profiler022.txt <==
DI		RS		MM		LL		RV 		AA		DM		PL		GS		SM		SN		MR		MO		BR		DG		VG		GB		BM		GD		DS		DV		AD		AG		G		L		GL		TS		TC		T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0370	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0000	0.0000	0.0000	0.0247	0.0123	0.0000	0.0247	0.0123	0.0000	0.0000	0.0100
0.0123	0.0000	0.0000	0.0000	0.0000	0.0000	0.2346	0.0000	0.0000	0.0000	0.0000	0.0370	0.0000	0.0000	0.0000	0.0000	0.0000	0.0988	0.0000	0.0000	0.0000	0.0247	0.0494	0.0494	0.0741	0.0494	0.0370	0.0000	0.0200
0.0617	0.0123	0.0000	0.0000	0.0864	0.0000	0.3827	0.0000	0.0370	0.0000	0.0000	0.1358	0.0123	0.0000	0.0000	0.0000	0.0000	0.2469	0.0000	0.0000	0.0000	0.0370	0.0988	0.0864	0.1605	0.0988	0.0370	0.0000	0.0300
0.1235	0.0741	0.0247	0.0000	0.1358	0.0000	0.5185	0.0247	0.0741	0.0000	0.0000	0.1605	0.0617	0.0000	0.0000	0.0000	0.0000	0.3457	0.0000	0.0000	0.0000	0.0617	0.1111	0.1111	0.1975	0.1235	0.0988	0.0000	0.0400
0.1481	0.1235	0.0370	0.0000	0.1975	0.0370	0.5432	0.0370	0.1235	0.0000	0.0000	0.2346	0.0988	0.0000	0.0000	0.0000	0.0000	0.4321	0.0247	0.0000	0.0000	0.0741	0.1605	0.1605	0.2099	0.2222	0.1358	0.0000	0.0500
0.2099	0.1358	0.0370	0.0000	0.2593	0.0494	0.5679	0.0494	0.1481	0.0123	0.0123	0.2593	0.1481	0.0247	0.0000	0.0000	0.0000	0.4815	0.0494	0.0000	0.0123	0.0741	0.1605	0.1975	0.2840	0.2593	0.1358	0.0000	0.0600
0.2593	0.1605	0.0494	0.0000	0.3086	0.0494	0.5802	0.0494	0.1728	0.0123	0.0123	0.2840	0.1605	0.0370	0.0000	0.0000	0.0000	0.5432	0.0617	0.0247	0.0247	0.0741	0.1975	0.2346	0.3086	0.2716	0.1605	0.0000	0.0700
0.2716	0.1728	0.0988	0.0000	0.3457	0.0617	0.6049	0.1111	0.1975	0.0123	0.0123	0.2963	0.2222	0.0370	0.0123	0.0000	0.0000	0.5679	0.0988	0.0247	0.0247	0.0741	0.1975	0.2593	0.3210	0.2716	0.1975	0.0000	0.0800
0.2963	0.1852	0.1111	0.0000	0.3580	0.0864	0.6049	0.1111	0.2099	0.0247	0.0247	0.3210	0.2840	0.0494	0.0123	0.0000	0.0000	0.5802	0.0988	0.0370	0.0247	0.0741	0.2099	0.2840	0.3333	0.3086	0.2222	0.0000	0.0900
0.2963	0.2099	0.1235	0.0000	0.3951	0.1111	0.6049	0.1235	0.2222	0.0494	0.0494	0.3210	0.2963	0.0617	0.0247	0.0123	0.0000	0.6296	0.1235	0.0494	0.0247	0.0864	0.2099	0.3086	0.3457	0.3580	0.2346	0.0000	0.1000
0.2963	0.2222	0.1235	0.0000	0.4321	0.1111	0.6173	0.1358	0.2346	0.0741	0.0617	0.3210	0.2963	0.0741	0.0247	0.0123	0.0123	0.6420	0.1481	0.0494	0.0370	0.0864	0.2469	0.3580	0.3457	0.3580	0.2593	0.0000	0.1100
0.2963	0.2346	0.1481	0.0000	0.4568	0.1235	0.6296	0.1481	0.2346	0.0864	0.0864	0.3580	0.3086	0.0741	0.0370	0.0123	0.0123	0.6790	0.1728	0.0494	0.0370	0.0988	0.2593	0.3580	0.3580	0.3704	0.2840	0.0247	0.1200
0.3210	0.2716	0.1605	0.0000	0.4691	0.1481	0.6543	0.1728	0.2469	0.0988	0.1235	0.3704	0.3086	0.0741	0.0617	0.0123	0.0247	0.6914	0.1728	0.0741	0.0370	0.0988	0.2593	0.3580	0.3704	0.3827	0.2963	0.0247	0.1300
0.3333	0.2840	0.1728	0.0000	0.5309	0.1481	0.6543	0.2222	0.2469	0.1358	0.1358	0.3827	0.3086	0.0741	0.0741	0.0123	0.0247	0.7160	0.1728	0.0741	0.0370	0.1235	0.2593	0.3827	0.3827	0.3951	0.2963	0.0494	0.1400
0.3333	0.2840	0.1852	0.0000	0.5309	0.1481	0.6667	0.2346	0.2469	0.1358	0.1358	0.3951	0.3086	0.0864	0.0741	0.0123	0.0247	0.7284	0.1852	0.0864	0.0494	0.1481	0.2593	0.3827	0.3951	0.4074	0.3086	0.0494	0.1500
0.3333	0.2840	0.1852	0.0000	0.5556	0.1481	0.6667	0.2346	0.2469	0.1358	0.1481	0.4074	0.3086	0.0988	0.0741	0.0123	0.0247	0.7284	0.2099	0.0864	0.0494	0.1481	0.2716	0.3827	0.3951	0.4198	0.3086	0.0864	0.1600
0.3457	0.3086	0.1975	0.0000	0.5556	0.1605	0.6667	0.2469	0.2593	0.1358	0.1481	0.4074	0.3210	0.0988	0.0741	0.0123	0.0247	0.7284	0.2346	0.0988	0.0494	0.1481	0.2716	0.3827	0.3951	0.4321	0.3086	0.1111	0.1700
0.3457	0.3086	0.2099	0.0000	0.5556	0.1605	0.6667	0.2593	0.2716	0.1358	0.1728	0.4074	0.3333	0.1235	0.0741	0.0247	0.0247	0.7407	0.2346	0.0988	0.0494	0.1605	0.2716	0.3827	0.3951	0.4321	0.3086	0.1481	0.1800
0.3457	0.3086	0.2099	0.0000	0.5926	0.1605	0.6790	0.2840	0.2963	0.1358	0.1852	0.4074	0.3457	0.1358	0.0741	0.0247	0.0247	0.7407	0.2346	0.1111	0.0494	0.1605	0.2716	0.3827	0.3951	0.4321	0.3086	0.1728	0.1900
0.3704	0.3086	0.2222	0.0000	0.5926	0.1728	0.6790	0.2963	0.3086	0.1481	0.1852	0.4074	0.3457	0.1358	0.0864	0.0247	0.0247	0.7407	0.2469	0.1111	0.0494	0.1605	0.2716	0.3827	0.3951	0.4321	0.3086	0.1852	0.2000
0.3704	0.3086	0.2469	0.0000	0.6049	0.1728	0.6914	0.3086	0.3086	0.1728	0.1852	0.4198	0.3580	0.1481	0.0864	0.0247	0.0370	0.7407	0.2469	0.1111	0.0494	0.1605	0.2840	0.3827	0.3951	0.4444	0.3333	0.1852	0.2100
0.3704	0.3210	0.2469	0.0000	0.6296	0.1728	0.7037	0.3210	0.3086	0.1852	0.1852	0.4198	0.3704	0.1481	0.0988	0.0247	0.0494	0.7531	0.2593	0.1111	0.0494	0.1728	0.2963	0.3951	0.4074	0.4444	0.3457	0.2222	0.2200
0.3704	0.3210	0.2469	0.0000	0.6420	0.1728	0.7037	0.3210	0.3086	0.1975	0.1852	0.4198	0.3704	0.1481	0.0988	0.0247	0.0494	0.7778	0.2593	0.1358	0.0494	0.1852	0.2963	0.3951	0.4074	0.4568	0.3457	0.2222	0.2300
0.3704	0.3333	0.2469	0.0000	0.6543	0.1852	0.7037	0.3210	0.3086	0.1975	0.1975	0.4321	0.3827	0.1605	0.1111	0.0247	0.0494	0.7778	0.3086	0.1481	0.0494	0.1852	0.3086	0.3951	0.4074	0.4691	0.3457	0.2222	0.2400
0.3827	0.3333	0.2469	0.0123	0.6543	0.1975	0.7160	0.3457	0.3210	0.1975	0.2099	0.4321	0.3951	0.1605	0.1235	0.0370	0.0494	0.7901	0.3086	0.1481	0.0494	0.1852	0.3210	0.4198	0.4074	0.4691	0.3457	0.2469	0.2500
0.3827	0.3333	0.2593	0.0247	0.6667	0.1975	0.7160	0.3580	0.3210	0.1975	0.2099	0.4444	0.4074	0.1605	0.1358	0.0370	0.0494	0.8025	0.3086	0.1481	0.0494	0.2099	0.3210	0.4198	0.4198	0.4815	0.3457	0.2469	0.2600
0.3827	0.3333	0.2716	0.0247	0.6667	0.1975	0.7160	0.3704	0.3210	0.1975	0.2099	0.4444	0.4198	0.1852	0.1605	0.0370	0.0494	0.8148	0.3086	0.1481	0.0494	0.2099	0.3333	0.4444	0.4198	0.4815	0.3457	0.2469	0.2700
0.3827	0.3333	0.2716	0.0247	0.6790	0.2099	0.7284	0.3827	0.3210	0.2099	0.2099	0.4444	0.4198	0.1975	0.1605	0.0370	0.0494	0.8148	0.3210	0.1605	0.0494	0.2099	0.3333	0.4444	0.4198	0.4815	0.3457	0.2469	0.2800
0.3827	0.3333	0.2716	0.0370	0.6790	0.2099	0.7284	0.3951	0.3333	0.2099	0.2099	0.4444	0.4321	0.2099	0.1605	0.0370	0.0494	0.8148	0.3210	0.1728	0.0494	0.2099	0.3333	0.4444	0.4321	0.4815	0.3457	0.2469	0.2900
0.3827	0.3333	0.2716	0.0370	0.6914	0.2099	0.7284	0.3951	0.3333	0.2099	0.2099	0.4444	0.4321	0.2099	0.1728	0.0370	0.0494	0.8148	0.3210	0.1728	0.0494	0.2222	0.3333	0.4444	0.4444	0.4815	0.3457	0.2469	0.3000
0.3827	0.3333	0.2840	0.0370	0.6914	0.2099	0.7284	0.4074	0.3457	0.2099	0.2099	0.4444	0.4321	0.2222	0.1728	0.0370	0.0741	0.8148	0.3210	0.1852	0.0494	0.2222	0.3333	0.4568	0.4444	0.4815	0.3580	0.2593	0.3100
0.3951	0.3333	0.2840	0.0370	0.6914	0.2099	0.7284	0.4074	0.3580	0.2099	0.2099	0.4444	0.4321	0.2346	0.1728	0.0494	0.0988	0.8148	0.3210	0.1852	0.0617	0.2222	0.3457	0.4691	0.4568	0.4938	0.3704	0.2716	0.3200
0.4198	0.3333	0.2963	0.0370	0.6914	0.2099	0.7407	0.4074	0.3827	0.2099	0.2099	0.4568	0.4321	0.2469	0.1852	0.0494	0.0988	0.8148	0.3210	0.1852	0.0617	0.2222	0.3457	0.4691	0.4568	0.5062	0.3704	0.2716	0.3300
0.4321	0.3333	0.2963	0.0370	0.7037	0.2099	0.7407	0.4074	0.3827	0.2346	0.2222	0.4568	0.4321	0.2593	0.1975	0.0494	0.0988	0.8148	0.3210	0.1852	0.0741	0.2222	0.3580	0.4815	0.4568	0.5062	0.3704	0.2716	0.3400
0.4321	0.3457	0.2963	0.0494	0.7037	0.2099	0.7407	0.4198	0.3827	0.2469	0.2222	0.4568	0.4444	0.2716	0.1975	0.0494	0.0988	0.8148	0.3210	0.1852	0.0741	0.2222	0.3580	0.4938	0.4568	0.5185	0.3704	0.2716	0.3500
0.4321	0.3704	0.2963	0.0617	0.7160	0.2099	0.7407	0.4321	0.3951	0.2593	0.2222	0.4568	0.4444	0.2716	0.1975	0.0494	0.1111	0.8148	0.3210	0.1852	0.0741	0.2346	0.3580	0.4938	0.4568	0.5185	0.3704	0.2716	0.3600
0.4321	0.3704	0.2963	0.0617	0.7160	0.2099	0.7531	0.4321	0.4198	0.2593	0.2222	0.4568	0.4444	0.2716	0.1975	0.0494	0.1111	0.8148	0.3210	0.1852	0.0741	0.2346	0.3580	0.4938	0.4568	0.5185	0.3704	0.2840	0.3700
0.4321	0.3827	0.2963	0.0617	0.7284	0.2099	0.7531	0.4444	0.4198	0.2593	0.2222	0.4691	0.4444	0.2716	0.1975	0.0617	0.1111	0.8148	0.3210	0.1852	0.0741	0.2346	0.3580	0.4938	0.4568	0.5185	0.3704	0.2963	0.3800
0.4321	0.3827	0.2963	0.0741	0.7284	0.2099	0.7654	0.4568	0.4198	0.2593	0.2222	0.4691	0.4568	0.2840	0.1975	0.0741	0.1235	0.8148	0.3210	0.1852	0.0741	0.2469	0.3580	0.4938	0.4568	0.5185	0.3704	0.3086	0.3900
0.4321	0.3827	0.2963	0.0741	0.7284	0.2099	0.7654	0.4568	0.4198	0.2593	0.2222	0.4691	0.4691	0.2963	0.1975	0.0741	0.1235	0.8148	0.3210	0.1852	0.0741	0.2469	0.3580	0.4938	0.4568	0.5185	0.3704	0.3086	0.4000
0.4321	0.3951	0.2963	0.0741	0.7284	0.2099	0.7654	0.4568	0.4198	0.2593	0.2222	0.4691	0.4815	0.2963	0.1975	0.0741	0.1358	0.8148	0.3210	0.1852	0.0741	0.2469	0.3580	0.4938	0.4691	0.5309	0.3704	0.3086	0.4100
0.4321	0.3951	0.2963	0.0741	0.7407	0.2099	0.7654	0.4568	0.4321	0.2593	0.2346	0.4815	0.4938	0.2963	0.1975	0.0741	0.1358	0.8148	0.3210	0.1852	0.0988	0.2469	0.3580	0.5062	0.4691	0.5432	0.3827	0.3086	0.4200
0.4321	0.3951	0.3086	0.0741	0.7407	0.2099	0.7654	0.4568	0.4321	0.2593	0.2346	0.4938	0.4938	0.3086	0.1975	0.0741	0.1358	0.8148	0.3210	0.1975	0.0988	0.2593	0.3580	0.5062	0.4691	0.5432	0.3827	0.3086	0.4300
0.4444	0.3951	0.3086	0.0864	0.7407	0.2099	0.7654	0.4568	0.4321	0.2593	0.2469	0.4938	0.4938	0.3086	0.1975	0.0741	0.1481	0.8272	0.3210	0.1975	0.0988	0.2716	0.3580	0.5062	0.4815	0.5432	0.3827	0.3086	0.4400
0.4444	0.4074	0.3086	0.0864	0.7531	0.2099	0.7654	0.4568	0.4321	0.2593	0.2469	0.4938	0.4938	0.3086	0.1975	0.0741	0.1605	0.8272	0.3210	0.1975	0.0988	0.2716	0.3704	0.5062	0.4815	0.5432	0.3827	0.3086	0.4500
0.4444	0.4074	0.3086	0.0864	0.7531	0.2099	0.7654	0.4568	0.4321	0.2593	0.2469	0.4938	0.4938	0.3210	0.1975	0.0741	0.1605	0.8272	0.3210	0.2099	0.0988	0.2716	0.3827	0.5185	0.4815	0.5432	0.3827	0.3086	0.4600
0.4444	0.4074	0.3086	0.0988	0.7531	0.2099	0.7654	0.4568	0.4444	0.2593	0.2469	0.5062	0.4938	0.3333	0.1975	0.0741	0.1728	0.8272	0.3210	0.2099	0.0988	0.2716	0.3827	0.5185	0.4815	0.5432	0.3827	0.3086	0.4700
0.4444	0.4074	0.3086	0.0988	0.7531	0.2099	0.7654	0.4568	0.4444	0.2593	0.2469	0.5062	0.4938	0.3333	0.1975	0.0741	0.1852	0.8272	0.3210	0.2099	0.1111	0.2716	0.3951	0.5185	0.4815	0.5432	0.3827	0.3086	0.4800
0.4444	0.4074	0.3086	0.0988	0.7531	0.2099	0.7654	0.4568	0.4444	0.2593	0.2469	0.5062	0.5062	0.3333	0.1975	0.0741	0.1852	0.8272	0.3210	0.2222	0.1111	0.2716	0.3951	0.5185	0.4815	0.5432	0.3827	0.3086	0.4900
0.4444	0.4074	0.3086	0.0988	0.7531	0.2099	0.7654	0.4568	0.4444	0.2593	0.2469	0.5062	0.5062	0.3333	0.2099	0.0864	0.1852	0.8272	0.3210	0.2222	0.1235	0.2716	0.3951	0.5185	0.4815	0.5556	0.3827	0.3086	0.5000
0.4444	0.4074	0.3086	0.0988	0.7531	0.2099	0.7654	0.4691	0.4444	0.2593	0.2469	0.5062	0.5062	0.3333	0.2099	0.0864	0.2222	0.8272	0.3210	0.2222	0.1358	0.2840	0.3951	0.5185	0.4938	0.5679	0.3827	0.3210	0.5100
0.4444	0.4074	0.3086	0.0988	0.7531	0.2222	0.7654	0.4691	0.4444	0.2593	0.2469	0.5185	0.5062	0.3457	0.2099	0.0864	0.2222	0.8272	0.3210	0.2222	0.1358	0.2840	0.3951	0.5185	0.4938	0.5802	0.3827	0.3210	0.5200
0.4444	0.4074	0.3210	0.0988	0.7531	0.2222	0.7778	0.4691	0.4568	0.2593	0.2469	0.5309	0.5062	0.3457	0.2222	0.0864	0.2222	0.8272	0.3210	0.2222	0.1481	0.2840	0.3951	0.5309	0.5185	0.5802	0.3951	0.3210	0.5300
0.4568	0.4074	0.3210	0.1235	0.7531	0.2222	0.7778	0.4815	0.4568	0.2593	0.2469	0.5309	0.5062	0.3457	0.2346	0.0864	0.2222	0.8272	0.3210	0.2222	0.1481	0.2840	0.3951	0.5309	0.5185	0.5802	0.3951	0.3210	0.5400
0.4568	0.4074	0.3210	0.1358	0.7531	0.2222	0.7778	0.4815	0.4568	0.2593	0.2469	0.5309	0.5185	0.3457	0.2346	0.0864	0.2222	0.8272	0.3210	0.2222	0.1605	0.2840	0.3951	0.5309	0.5309	0.5802	0.3951	0.3210	0.5500
0.4568	0.4074	0.3210	0.1358	0.7531	0.2222	0.7778	0.4815	0.4568	0.2593	0.2469	0.5309	0.5185	0.3457	0.2346	0.0864	0.2222	0.8272	0.3210	0.2222	0.1605	0.2840	0.3951	0.5309	0.5309	0.5802	0.4074	0.3210	0.5600
0.4691	0.4198	0.3210	0.1728	0.7531	0.2222	0.7778	0.4815	0.4568	0.2593	0.2469	0.5309	0.5185	0.3457	0.2469	0.0864	0.2222	0.8272	0.3210	0.2346	0.1605	0.2840	0.4074	0.5309	0.5309	0.5802	0.4198	0.3210	0.5700
0.4815	0.4198	0.3210	0.1852	0.7531	0.2222	0.7778	0.4815	0.4568	0.2593	0.2469	0.5309	0.5185	0.3457	0.2469	0.0864	0.2222	0.8272	0.3210	0.2346	0.1605	0.2840	0.4074	0.5309	0.5309	0.5802	0.4198	0.3210	0.5800
0.4815	0.4198	0.3210	0.1975	0.7531	0.2222	0.7778	0.4815	0.4568	0.2593	0.2469	0.5309	0.5185	0.3457	0.2469	0.0864	0.2222	0.8272	0.3210	0.2346	0.1605	0.2840	0.4074	0.5432	0.5309	0.5802	0.4321	0.3210	0.5900
0.4938	0.4321	0.3210	0.1975	0.7531	0.2222	0.7778	0.4815	0.4568	0.2593	0.2469	0.5309	0.5185	0.3457	0.2469	0.0864	0.2222	0.8272	0.3210	0.2346	0.1605	0.2963	0.4074	0.5432	0.5309	0.5802	0.4321	0.3210	0.6000
0.5062	0.4444	0.3210	0.1975	0.7531	0.2222	0.7778	0.4815	0.4568	0.2593	0.2469	0.5309	0.5185	0.3457	0.2469	0.0988	0.2222	0.8272	0.3210	0.2346	0.1605	0.2963	0.4074	0.5432	0.5309	0.5802	0.4321	0.3210	0.6100
0.5062	0.4444	0.3210	0.1975	0.7531	0.2222	0.7901	0.4815	0.4568	0.2593	0.2469	0.5309	0.5185	0.3457	0.2469	0.0988	0.2346	0.8272	0.3210	0.2346	0.1605	0.2963	0.4074	0.5432	0.5309	0.5802	0.4321	0.3210	0.6200
0.5062	0.4568	0.3210	0.1975	0.7531	0.2222	0.7901	0.4815	0.4691	0.2593	0.2469	0.5309	0.5185	0.3580	0.2469	0.1111	0.2346	0.8272	0.3457	0.2346	0.1605	0.2963	0.4074	0.5556	0.5432	0.5802	0.4321	0.3333	0.6300
0.5062	0.4568	0.3333	0.2099	0.7531	0.2222	0.7901	0.4815	0.4691	0.2593	0.2469	0.5309	0.5185	0.3580	0.2469	0.1111	0.2346	0.8272	0.3457	0.2346	0.1605	0.2963	0.4074	0.5556	0.5432	0.5802	0.4321	0.3333	0.6400
0.5062	0.4568	0.3333	0.2099	0.7654	0.2222	0.8025	0.4815	0.4691	0.2593	0.2469	0.5309	0.5185	0.3704	0.2469	0.1111	0.2346	0.8272	0.3457	0.2346	0.1605	0.2963	0.4074	0.5556	0.5432	0.5802	0.4321	0.3333	0.6500
0.5062	0.4568	0.3333	0.2099	0.7654	0.2222	0.8025	0.4815	0.4691	0.2593	0.2469	0.5309	0.5185	0.3704	0.2469	0.1111	0.2346	0.8272	0.3457	0.2346	0.1605	0.2963	0.4074	0.5556	0.5432	0.5802	0.4321	0.3333	0.6600
0.5062	0.4568	0.3333	0.2099	0.7654	0.2346	0.8025	0.4938	0.4691	0.2716	0.2469	0.5309	0.5185	0.3704	0.2469	0.1235	0.2469	0.8272	0.3580	0.2346	0.1605	0.2963	0.4074	0.5556	0.5432	0.5802	0.4321	0.3333	0.6700
0.5062	0.4568	0.3333	0.2099	0.7654	0.2346	0.8025	0.4938	0.4691	0.2716	0.2593	0.5309	0.5185	0.3704	0.2469	0.1235	0.2469	0.8272	0.3580	0.2346	0.1605	0.2963	0.4074	0.5679	0.5556	0.5802	0.4444	0.3333	0.6800
0.5062	0.4568	0.3333	0.2099	0.7654	0.2346	0.8148	0.4938	0.4691	0.2716	0.2593	0.5309	0.5185	0.3704	0.2469	0.1235	0.2469	0.8272	0.3580	0.2346	0.1605	0.2963	0.4074	0.5679	0.5556	0.5802	0.4444	0.3333	0.6900
0.5062	0.4568	0.3333	0.2222	0.7654	0.2346	0.8148	0.4938	0.4691	0.2716	0.2593	0.5309	0.5185	0.3704	0.2469	0.1358	0.2593	0.8272	0.3580	0.2346	0.1605	0.2963	0.4074	0.5679	0.5556	0.5926	0.4444	0.3457	0.7000
0.5062	0.4691	0.3333	0.2222	0.7654	0.2346	0.8148	0.5062	0.4691	0.2716	0.2593	0.5309	0.5185	0.3704	0.2469	0.1358	0.2593	0.8272	0.3580	0.2346	0.1605	0.2963	0.4074	0.5802	0.5556	0.6173	0.4444	0.3457	0.7100
0.5062	0.4691	0.3333	0.2222	0.7654	0.2346	0.8148	0.5062	0.4691	0.2840	0.2593	0.5309	0.5185	0.3704	0.2469	0.1358	0.2593	0.8272	0.3580	0.2346	0.1605	0.2963	0.4074	0.5802	0.5556	0.6173	0.4444	0.3457	0.7200
0.5062	0.4691	0.3333	0.2222	0.7654	0.2346	0.8148	0.5062	0.4691	0.2840	0.2593	0.5309	0.5185	0.3704	0.2469	0.1358	0.2593	0.8272	0.3580	0.2469	0.1605	0.3086	0.4074	0.5926	0.5556	0.6173	0.4444	0.3457	0.7300
0.5062	0.4691	0.3333	0.2222	0.7654	0.2346	0.8148	0.5062	0.4691	0.2840	0.2593	0.5309	0.5185	0.3704	0.2469	0.1358	0.2593	0.8272	0.3580	0.2469	0.1605	0.3086	0.4074	0.5926	0.5556	0.6173	0.4444	0.3457	0.7400
0.5062	0.4691	0.3333	0.2346	0.7654	0.2346	0.8272	0.5062	0.4691	0.2840	0.2593	0.5309	0.5185	0.3704	0.2469	0.1358	0.2593	0.8272	0.3704	0.2469	0.1605	0.3086	0.4074	0.6049	0.5679	0.6173	0.4444	0.3457	0.7500
0.5062	0.4691	0.3333	0.2346	0.7654	0.2346	0.8272	0.5062	0.4691	0.2840	0.2593	0.5309	0.5185	0.3704	0.2469	0.1358	0.2593	0.8272	0.3704	0.2469	0.1605	0.3086	0.4074	0.6049	0.5679	0.6173	0.4444	0.3580	0.7600
0.5062	0.4815	0.3333	0.2469	0.7654	0.2346	0.8272	0.5062	0.4691	0.2840	0.2593	0.5309	0.5185	0.3704	0.2469	0.1358	0.2593	0.8272	0.3827	0.2469	0.1605	0.3086	0.4198	0.6049	0.5802	0.6173	0.4444	0.3580	0.7700
0.5062	0.4815	0.3333	0.2469	0.7654	0.2346	0.8272	0.5062	0.4691	0.2840	0.2593	0.5309	0.5185	0.3704	0.2469	0.1358	0.2593	0.8272	0.3827	0.2469	0.1605	0.3086	0.4198	0.6173	0.5802	0.6173	0.4444	0.3580	0.7800
0.5185	0.4815	0.3333	0.2469	0.7654	0.2346	0.8272	0.5062	0.4691	0.2840	0.2593	0.5309	0.5185	0.3704	0.2469	0.1358	0.2593	0.8395	0.3827	0.2469	0.1605	0.3086	0.4198	0.6173	0.5802	0.6173	0.4444	0.3580	0.7900
0.5185	0.4815	0.3333	0.2593	0.7654	0.2346	0.8272	0.5062	0.4691	0.2840	0.2593	0.5309	0.5185	0.3827	0.2469	0.1481	0.2716	0.8395	0.3827	0.2469	0.1605	0.3086	0.4198	0.6173	0.5802	0.6296	0.4444	0.3704	0.8000
0.5185	0.4815	0.3333	0.2593	0.7654	0.2346	0.8272	0.5062	0.4691	0.2840	0.2593	0.5309	0.5185	0.3951	0.2469	0.1481	0.3086	0.8395	0.3951	0.2469	0.1605	0.3086	0.4198	0.6173	0.5802	0.6296	0.4444	0.3704	0.8100
0.5185	0.4815	0.3333	0.2593	0.7654	0.2346	0.8272	0.5062	0.4691	0.2840	0.2716	0.5309	0.5185	0.3951	0.2469	0.1481	0.3086	0.8395	0.3951	0.2469	0.1728	0.3086	0.4198	0.6173	0.5802	0.6296	0.4444	0.3827	0.8200
0.5185	0.4815	0.3333	0.2593	0.7654	0.2469	0.8272	0.5062	0.4691	0.2840	0.2716	0.5309	0.5185	0.3951	0.2469	0.1481	0.3086	0.8395	0.3951	0.2469	0.1728	0.3086	0.4198	0.6173	0.5802	0.6296	0.4444	0.3827	0.8300
0.5309	0.4815	0.3333	0.2716	0.7654	0.2469	0.8272	0.5062	0.4691	0.2840	0.2716	0.5309	0.5309	0.3951	0.2469	0.1481	0.3086	0.8395	0.4074	0.2469	0.1728	0.3086	0.4198	0.6173	0.5802	0.6296	0.4444	0.3827	0.8400
0.5309	0.4815	0.3333	0.2716	0.7778	0.2469	0.8272	0.5062	0.4691	0.2840	0.2716	0.5309	0.5309	0.4074	0.2469	0.1481	0.3086	0.8395	0.4074	0.2469	0.1728	0.3086	0.4198	0.6173	0.5802	0.6296	0.4444	0.3827	0.8500
0.5309	0.4815	0.3333	0.2716	0.7778	0.2469	0.8272	0.5062	0.4691	0.2840	0.2716	0.5432	0.5309	0.4074	0.2469	0.1481	0.3086	0.8395	0.4074	0.2469	0.1728	0.3086	0.4198	0.6173	0.5802	0.6296	0.4444	0.3827	0.8600
0.5309	0.4815	0.3333	0.2840	0.7778	0.2469	0.8272	0.5062	0.4691	0.2840	0.2716	0.5432	0.5309	0.4198	0.2469	0.1605	0.3086	0.8395	0.4074	0.2469	0.1728	0.3086	0.4198	0.6173	0.5802	0.6296	0.4444	0.3827	0.8700
0.5309	0.4815	0.3333	0.2840	0.7778	0.2469	0.8272	0.5062	0.4691	0.2840	0.2716	0.5432	0.5309	0.4198	0.2469	0.1605	0.3086	0.8395	0.4074	0.2469	0.1728	0.3086	0.4198	0.6173	0.5802	0.6296	0.4444	0.3827	0.8800
0.5309	0.4815	0.3333	0.2840	0.7778	0.2469	0.8272	0.5062	0.4691	0.2840	0.2716	0.5432	0.5309	0.4198	0.2469	0.1605	0.3210	0.8395	0.4074	0.2469	0.1728	0.3086	0.4198	0.6173	0.5802	0.6296	0.4444	0.3827	0.8900
0.5309	0.4815	0.3333	0.2840	0.7778	0.2469	0.8272	0.5062	0.4815	0.2840	0.2716	0.5432	0.5432	0.4321	0.2469	0.1728	0.3210	0.8395	0.4074	0.2469	0.1728	0.3086	0.4198	0.6173	0.5802	0.6296	0.4444	0.3827	0.9000
0.5309	0.4815	0.3333	0.2840	0.7778	0.2469	0.8272	0.5062	0.4815	0.2840	0.2716	0.5432	0.5432	0.4321	0.2469	0.1728	0.3333	0.8395	0.4074	0.2469	0.1852	0.3086	0.4198	0.6173	0.5802	0.6420	0.4444	0.3827	0.9100
0.5309	0.4815	0.3333	0.2840	0.7901	0.2469	0.8272	0.5062	0.4815	0.2840	0.2716	0.5432	0.5432	0.4444	0.2469	0.1728	0.3333	0.8395	0.4074	0.2469	0.1852	0.3086	0.4198	0.6173	0.5926	0.6420	0.4444	0.3951	0.9200
0.5309	0.4815	0.3333	0.2840	0.7901	0.2469	0.8272	0.5062	0.4815	0.2840	0.2840	0.5432	0.5432	0.4568	0.2593	0.1852	0.3333	0.8395	0.4074	0.2469	0.1852	0.3086	0.4198	0.6173	0.6049	0.6420	0.4444	0.3951	0.9300
0.5309	0.4815	0.3333	0.2840	0.7901	0.2469	0.8272	0.5062	0.4815	0.2840	0.2840	0.5432	0.5432	0.4568	0.2716	0.1852	0.3333	0.8395	0.4074	0.2593	0.1852	0.3086	0.4198	0.6173	0.6049	0.6420	0.4444	0.3951	0.9400
0.5309	0.4815	0.3333	0.2840	0.7901	0.2469	0.8272	0.5062	0.4938	0.2840	0.2840	0.5432	0.5556	0.4568	0.2716	0.1975	0.3333	0.8519	0.4074	0.2593	0.1852	0.3086	0.4198	0.6296	0.6173	0.6420	0.4444	0.3951	0.9500
0.5309	0.4815	0.3333	0.2840	0.7901	0.2469	0.8272	0.5062	0.5062	0.2840	0.2840	0.5432	0.5556	0.4568	0.2716	0.2099	0.3333	0.8519	0.4074	0.2593	0.1852	0.3086	0.4198	0.6296	0.6173	0.6420	0.4444	0.3951	0.9600
0.5309	0.4815	0.3333	0.2840	0.7901	0.2593	0.8272	0.5062	0.5062	0.2963	0.2840	0.5556	0.5556	0.4568	0.2716	0.2099	0.3457	0.8519	0.4074	0.2593	0.1852	0.3086	0.4198	0.6296	0.6173	0.6420	0.4444	0.4074	0.9700
0.5309	0.4815	0.3333	0.2840	0.7901	0.2593	0.8272	0.5062	0.5062	0.2963	0.2840	0.5556	0.5556	0.4568	0.2716	0.2099	0.3457	0.8519	0.4074	0.2593	0.1852	0.3086	0.4198	0.6296	0.6173	0.6420	0.4444	0.4074	0.9800
0.5309	0.4938	0.3333	0.2840	0.7901	0.2593	0.8272	0.5062	0.5062	0.2963	0.2840	0.5556	0.5556	0.4691	0.2716	0.2099	0.3704	0.8519	0.4074	0.2593	0.1852	0.3086	0.4321	0.6296	0.6173	0.6420	0.4444	0.4198	0.9900
0.5432	0.4938	0.3333	0.2840	0.7901	0.2593	0.8272	0.5062	0.5062	0.2963	0.2963	0.5556	0.5556	0.4691	0.2716	0.2099	0.3704	0.8519	0.4074	0.2593	0.1852	0.3086	0.4444	0.6296	0.6173	0.6420	0.4444	0.4321	1
0.6296	0.5802	0.4321	0.3951	0.8025	0.3457	0.8519	0.5556	0.5802	0.3704	0.3457	0.5926	0.6049	0.6049	0.2963	0.2593	0.5432	0.9012	0.4815	0.3086	0.2840	0.3580	0.4815	0.6914	0.6667	0.7284	0.5185	0.5802	2
0.6420	0.6173	0.4938	0.4074	0.8025	0.3951	0.8519	0.5556	0.5926	0.3951	0.3580	0.6296	0.6543	0.6543	0.3210	0.2716	0.6049	0.9012	0.5309	0.3086	0.2963	0.3827	0.5679	0.7284	0.7037	0.7654	0.5556	0.6420	3
0.6667	0.6296	0.5185	0.4568	0.8025	0.4444	0.8765	0.5556	0.6049	0.3951	0.3580	0.6667	0.6543	0.6667	0.3210	0.2963	0.6173	0.9012	0.5556	0.3333	0.3086	0.3827	0.6173	0.7531	0.7037	0.7778	0.6173	0.6914	4
0.6914	0.6296	0.5185	0.4568	0.8025	0.4444	0.8889	0.5679	0.6049	0.3951	0.3704	0.7037	0.6790	0.6914	0.3210	0.2963	0.6420	0.9012	0.5926	0.3457	0.3210	0.4198	0.6420	0.7778	0.7037	0.8025	0.6296	0.6914	5
0.7037	0.6296	0.5185	0.4691	0.8148	0.4444	0.8889	0.5679	0.6173	0.4074	0.3704	0.7284	0.7037	0.6914	0.3210	0.3086	0.6543	0.9136	0.5926	0.3580	0.3210	0.4198	0.6420	0.7778	0.7160	0.8272	0.6420	0.7654	6
0.7037	0.6296	0.5309	0.4815	0.8272	0.4444	0.8889	0.5679	0.6173	0.4074	0.3704	0.7284	0.7037	0.7160	0.3210	0.3210	0.6667	0.9136	0.5926	0.3580	0.3333	0.4198	0.6420	0.7901	0.7284	0.8395	0.6790	0.7901	7
0.7037	0.6420	0.5432	0.4815	0.8272	0.4568	0.9136	0.5802	0.6173	0.4074	0.3704	0.7407	0.7160	0.7407	0.3333	0.3210	0.6790	0.9136	0.6049	0.3580	0.3333	0.4321	0.6543	0.7901	0.7407	0.8395	0.6790	0.8148	8
0.7037	0.6420	0.5432	0.4815	0.8395	0.4815	0.9136	0.5802	0.6173	0.4074	0.3704	0.7407	0.7160	0.7531	0.3333	0.3210	0.6790	0.9259	0.6049	0.3580	0.3333	0.4321	0.6790	0.7901	0.7407	0.8519	0.6790	0.8148	9
0.7160	0.6543	0.5432	0.4815	0.8395	0.4815	0.9136	0.5802	0.6173	0.4074	0.3704	0.7407	0.7160	0.7531	0.3333	0.3210	0.6914	0.9259	0.6049	0.3580	0.3333	0.4321	0.6790	0.8025	0.7531	0.8519	0.6790	0.8148	10
0.7284	0.6543	0.5432	0.4815	0.8395	0.4815	0.9136	0.5802	0.6173	0.4074	0.3704	0.7407	0.7284	0.7531	0.3333	0.3333	0.7037	0.9259	0.6173	0.3580	0.3457	0.4321	0.6790	0.8148	0.7654	0.8642	0.6790	0.8148	11
0.7284	0.6543	0.5432	0.4815	0.8395	0.4815	0.9136	0.5926	0.6173	0.4074	0.3704	0.7407	0.7407	0.7654	0.3333	0.3333	0.7037	0.9259	0.6173	0.3580	0.3457	0.4321	0.7037	0.8272	0.7654	0.8765	0.6790	0.8148	12
0.7284	0.6667	0.5556	0.4815	0.8519	0.4815	0.9136	0.5926	0.6173	0.4074	0.3704	0.7654	0.7531	0.7654	0.3457	0.3333	0.7160	0.9259	0.6173	0.3580	0.3457	0.4321	0.7160	0.8272	0.7654	0.9012	0.6790	0.8272	13
0.7284	0.6667	0.5556	0.4815	0.8519	0.4815	0.9136	0.5926	0.6173	0.4074	0.3704	0.7654	0.7531	0.7778	0.3457	0.3333	0.7160	0.9259	0.6173	0.3580	0.3580	0.4321	0.7284	0.8272	0.7654	0.9136	0.6790	0.8395	14
0.7284	0.6667	0.5556	0.4938	0.8519	0.4815	0.9136	0.5926	0.6173	0.4074	0.3704	0.7654	0.7531	0.7901	0.3580	0.3333	0.7284	0.9259	0.6173	0.3580	0.3580	0.4321	0.7284	0.8272	0.7778	0.9136	0.6914	0.8395	15
0.7284	0.6790	0.5556	0.5062	0.8519	0.4815	0.9136	0.5926	0.6173	0.4198	0.3704	0.7654	0.7531	0.7901	0.3580	0.3333	0.7284	0.9259	0.6173	0.3580	0.3704	0.4321	0.7407	0.8272	0.7778	0.9259	0.6914	0.8519	16
0.7284	0.6790	0.5556	0.5185	0.8642	0.4815	0.9136	0.5926	0.6173	0.4321	0.3704	0.7654	0.7531	0.7901	0.3580	0.3580	0.7284	0.9259	0.6173	0.3580	0.3704	0.4444	0.7407	0.8272	0.7901	0.9259	0.6914	0.8642	17
0.7284	0.6790	0.5556	0.5185	0.8642	0.4815	0.9136	0.5926	0.6173	0.4321	0.3704	0.7654	0.7531	0.7901	0.3580	0.3580	0.7531	0.9259	0.6173	0.3580	0.3704	0.4444	0.7531	0.8272	0.7901	0.9259	0.6914	0.8765	18
0.7284	0.6790	0.5556	0.5185	0.8642	0.4815	0.9136	0.5926	0.6173	0.4321	0.3704	0.7654	0.7531	0.7901	0.3580	0.3580	0.7531	0.9259	0.6296	0.3580	0.3704	0.4444	0.7654	0.8272	0.7901	0.9259	0.6914	0.8765	19
0.7407	0.6914	0.5556	0.5185	0.8642	0.4815	0.9136	0.5926	0.6173	0.4321	0.3827	0.7654	0.7531	0.7901	0.3580	0.3580	0.7654	0.9259	0.6296	0.3580	0.3704	0.4568	0.7654	0.8272	0.7901	0.9259	0.6914	0.8765	20
0.7407	0.6914	0.5556	0.5185	0.8642	0.4938	0.9136	0.5926	0.6296	0.4321	0.3827	0.7654	0.7531	0.7901	0.3580	0.3580	0.7778	0.9259	0.6296	0.3580	0.3704	0.4568	0.7654	0.8272	0.7901	0.9259	0.6914	0.8765	21
0.7407	0.6914	0.5556	0.5185	0.8642	0.4938	0.9136	0.5926	0.6296	0.4321	0.3827	0.7654	0.7531	0.7901	0.3580	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4568	0.7654	0.8272	0.7901	0.9259	0.6914	0.8765	22
0.7407	0.7037	0.5556	0.5432	0.8642	0.4938	0.9136	0.5926	0.6420	0.4444	0.3827	0.7654	0.7531	0.7901	0.3580	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4568	0.7654	0.8272	0.7901	0.9259	0.6914	0.8765	23
0.7407	0.7037	0.5679	0.5432	0.8642	0.4938	0.9136	0.5926	0.6420	0.4444	0.3827	0.7654	0.7531	0.7901	0.3580	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4568	0.7654	0.8272	0.7901	0.9259	0.6914	0.9012	24
0.7407	0.7037	0.5679	0.5432	0.8642	0.4938	0.9136	0.5926	0.6420	0.4444	0.3827	0.7654	0.7531	0.7901	0.3580	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4568	0.7654	0.8272	0.7901	0.9383	0.6914	0.9012	25
0.7407	0.7037	0.5679	0.5432	0.8642	0.4938	0.9136	0.6049	0.6420	0.4444	0.3827	0.7654	0.7531	0.8025	0.3580	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4568	0.7654	0.8272	0.7901	0.9383	0.6914	0.9012	26
0.7407	0.7037	0.5679	0.5432	0.8642	0.4938	0.9136	0.6049	0.6420	0.4444	0.3951	0.7654	0.7531	0.8148	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4568	0.7654	0.8272	0.7901	0.9383	0.6914	0.9012	27
0.7407	0.7037	0.5802	0.5432	0.8642	0.4938	0.9136	0.6049	0.6420	0.4444	0.3951	0.7654	0.7531	0.8272	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4568	0.7654	0.8272	0.7901	0.9383	0.6914	0.9012	28
0.7407	0.7037	0.5802	0.5432	0.8642	0.4938	0.9136	0.6049	0.6420	0.4444	0.3951	0.7654	0.7531	0.8272	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4568	0.7654	0.8272	0.7901	0.9383	0.6914	0.9012	29
0.7407	0.7037	0.5802	0.5556	0.8642	0.4938	0.9136	0.6173	0.6420	0.4444	0.3951	0.7654	0.7531	0.8272	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4568	0.7654	0.8272	0.7901	0.9383	0.6914	0.9012	30
0.7407	0.7037	0.5802	0.5679	0.8642	0.4938	0.9136	0.6173	0.6420	0.4444	0.3951	0.7654	0.7531	0.8272	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4568	0.7654	0.8272	0.7901	0.9383	0.6914	0.9012	31
0.7407	0.7037	0.5802	0.5679	0.8642	0.4938	0.9136	0.6173	0.6420	0.4444	0.3951	0.7654	0.7531	0.8272	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4568	0.7654	0.8272	0.7901	0.9383	0.6914	0.9012	32
0.7407	0.7037	0.5802	0.5679	0.8642	0.4938	0.9136	0.6173	0.6420	0.4444	0.3951	0.7654	0.7531	0.8272	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4568	0.7654	0.8272	0.7901	0.9383	0.6914	0.9012	33
0.7407	0.7037	0.5802	0.5679	0.8642	0.4938	0.9136	0.6173	0.6420	0.4444	0.3951	0.7654	0.7531	0.8272	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4568	0.7654	0.8272	0.7901	0.9383	0.6914	0.9012	34
0.7407	0.7037	0.5802	0.5679	0.8642	0.4938	0.9136	0.6173	0.6420	0.4444	0.4074	0.7654	0.7531	0.8272	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4568	0.7654	0.8272	0.7901	0.9383	0.6914	0.9012	35
0.7407	0.7037	0.5802	0.5679	0.8642	0.4938	0.9136	0.6173	0.6420	0.4444	0.4074	0.7654	0.7531	0.8272	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4568	0.7654	0.8272	0.7901	0.9383	0.6914	0.9012	36
0.7407	0.7037	0.5802	0.5679	0.8642	0.4938	0.9136	0.6173	0.6420	0.4568	0.4074	0.7654	0.7531	0.8272	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4691	0.7654	0.8272	0.7901	0.9383	0.6914	0.9012	37
0.7407	0.7037	0.5802	0.5679	0.8642	0.4938	0.9136	0.6173	0.6420	0.4568	0.4074	0.7654	0.7531	0.8272	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4691	0.7778	0.8272	0.7901	0.9383	0.7037	0.9012	38
0.7407	0.7037	0.5926	0.5679	0.8642	0.4938	0.9136	0.6173	0.6420	0.4691	0.4074	0.7654	0.7531	0.8272	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4691	0.7778	0.8272	0.7901	0.9383	0.7037	0.9012	39
0.7407	0.7037	0.5926	0.5679	0.8642	0.4938	0.9259	0.6173	0.6420	0.4691	0.4198	0.7654	0.7531	0.8272	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4691	0.7778	0.8272	0.7901	0.9506	0.7037	0.9012	40
0.7407	0.7037	0.5926	0.5679	0.8642	0.4938	0.9259	0.6173	0.6420	0.4691	0.4321	0.7654	0.7531	0.8272	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4691	0.7778	0.8272	0.7901	0.9506	0.7160	0.9012	41
0.7407	0.7037	0.5926	0.5679	0.8642	0.4938	0.9259	0.6173	0.6420	0.4691	0.4321	0.7654	0.7654	0.8395	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4815	0.7901	0.8272	0.7901	0.9506	0.7160	0.9012	42
0.7407	0.7037	0.5926	0.5679	0.8642	0.4938	0.9259	0.6173	0.6420	0.4691	0.4321	0.7654	0.7654	0.8395	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4815	0.7901	0.8272	0.7901	0.9506	0.7160	0.9012	43
0.7407	0.7037	0.5926	0.5679	0.8642	0.4938	0.9259	0.6173	0.6420	0.4691	0.4321	0.7654	0.7654	0.8395	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4938	0.7901	0.8272	0.7901	0.9506	0.7160	0.9012	44
0.7407	0.7037	0.5926	0.5679	0.8642	0.4938	0.9259	0.6173	0.6543	0.4691	0.4321	0.7654	0.7654	0.8395	0.3704	0.3580	0.7778	0.9259	0.6296	0.3580	0.3827	0.4938	0.7901	0.8272	0.7901	0.9506	0.7160	0.9012	45
0.7407	0.7037	0.5926	0.5679	0.8642	0.4938	0.9259	0.6173	0.6543	0.4691	0.4321	0.7654	0.7654	0.8395	0.3704	0.3580	0.7901	0.9259	0.6296	0.3580	0.3827	0.4938	0.7901	0.8272	0.7901	0.9506	0.7160	0.9012	46
0.7407	0.7037	0.5926	0.5679	0.8642	0.4938	0.9259	0.6173	0.6543	0.4691	0.4321	0.7654	0.7654	0.8519	0.3704	0.3580	0.7901	0.9259	0.6296	0.3580	0.3827	0.4938	0.7901	0.8272	0.7901	0.9506	0.7160	0.9012	47
0.7407	0.7037	0.5926	0.5802	0.8642	0.4938	0.9259	0.6173	0.6543	0.4691	0.4321	0.7654	0.7654	0.8642	0.3704	0.3580	0.7901	0.9259	0.6296	0.3580	0.3827	0.4938	0.7901	0.8272	0.7901	0.9506	0.7160	0.9012	48
0.7407	0.7037	0.5926	0.5926	0.8642	0.4938	0.9259	0.6173	0.6543	0.4691	0.4321	0.7654	0.7654	0.8642	0.3704	0.3580	0.7901	0.9259	0.6296	0.3580	0.3827	0.5062	0.7901	0.8272	0.7901	0.9506	0.7160	0.9012	49
0.7407	0.7037	0.5926	0.5926	0.8642	0.4938	0.9259	0.6173	0.6543	0.4691	0.4321	0.7654	0.7654	0.8642	0.3704	0.3580	0.7901	0.9259	0.6296	0.3580	0.3827	0.5062	0.7901	0.8272	0.7901	0.9506	0.7160	0.9012	50
0.7407	0.7037	0.5926	0.6049	0.8642	0.4938	0.9259	0.6173	0.6543	0.4691	0.4321	0.7654	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3580	0.3827	0.5062	0.7901	0.8395	0.7901	0.9506	0.7160	0.9012	51
0.7407	0.7037	0.5926	0.6173	0.8642	0.4938	0.9259	0.6173	0.6667	0.4691	0.4321	0.7654	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3580	0.3951	0.5062	0.7901	0.8395	0.7901	0.9506	0.7160	0.9012	52
0.7407	0.7037	0.5926	0.6296	0.8642	0.4938	0.9259	0.6173	0.6667	0.4691	0.4321	0.7654	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3580	0.3951	0.5062	0.7901	0.8395	0.7901	0.9506	0.7160	0.9012	53
0.7407	0.7037	0.5926	0.6296	0.8642	0.4938	0.9259	0.6173	0.6667	0.4691	0.4321	0.7654	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3580	0.3951	0.5062	0.7901	0.8395	0.7901	0.9506	0.7160	0.9012	54
0.7407	0.7037	0.5926	0.6420	0.8642	0.4938	0.9259	0.6173	0.6667	0.4691	0.4321	0.7654	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5062	0.8025	0.8395	0.7901	0.9506	0.7160	0.9012	55
0.7407	0.7037	0.5926	0.6420	0.8642	0.4938	0.9259	0.6173	0.6667	0.4691	0.4321	0.7654	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5062	0.8025	0.8519	0.7901	0.9506	0.7160	0.9012	56
0.7407	0.7037	0.5926	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4691	0.4321	0.7654	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5062	0.8025	0.8519	0.7901	0.9506	0.7284	0.9012	57
0.7531	0.7037	0.5926	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4691	0.4321	0.7654	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5062	0.8025	0.8642	0.7901	0.9506	0.7284	0.9012	58
0.7531	0.7037	0.5926	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7654	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5062	0.8148	0.8642	0.7901	0.9506	0.7284	0.9012	59
0.7531	0.7037	0.5926	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7654	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5185	0.8148	0.8642	0.7901	0.9506	0.7284	0.9012	60
0.7531	0.7037	0.5926	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7654	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5185	0.8148	0.8642	0.7901	0.9506	0.7284	0.9012	61
0.7531	0.7037	0.5926	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7654	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5185	0.8148	0.8642	0.7901	0.9506	0.7284	0.9012	62
0.7531	0.7037	0.5926	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7654	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5185	0.8148	0.8642	0.7901	0.9506	0.7284	0.9012	63
0.7531	0.7037	0.5926	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7778	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5185	0.8148	0.8642	0.7901	0.9506	0.7284	0.9012	64
0.7531	0.7037	0.5926	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7778	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5185	0.8148	0.8642	0.7901	0.9506	0.7284	0.9012	65
0.7531	0.7037	0.5926	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7778	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5185	0.8148	0.8642	0.7901	0.9506	0.7284	0.9012	66
0.7531	0.7037	0.5926	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7778	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5185	0.8148	0.8642	0.7901	0.9506	0.7284	0.9012	67
0.7531	0.7037	0.5926	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7778	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5185	0.8148	0.8642	0.7901	0.9506	0.7284	0.9012	68
0.7531	0.7037	0.5926	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7778	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5185	0.8148	0.8642	0.7901	0.9506	0.7284	0.9012	69
0.7531	0.7037	0.5926	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7778	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5185	0.8148	0.8642	0.7901	0.9506	0.7284	0.9012	70
0.7531	0.7037	0.5926	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7778	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5185	0.8148	0.8642	0.7901	0.9506	0.7284	0.9012	71
0.7531	0.7037	0.5926	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7778	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5185	0.8272	0.8642	0.7901	0.9506	0.7284	0.9012	72
0.7531	0.7037	0.6049	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7778	0.7654	0.8642	0.3704	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5309	0.8272	0.8642	0.7901	0.9506	0.7284	0.9012	73
0.7531	0.7037	0.6049	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7778	0.7654	0.8642	0.3827	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5309	0.8272	0.8642	0.7901	0.9506	0.7284	0.9012	74
0.7531	0.7037	0.6049	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7778	0.7654	0.8642	0.3827	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5309	0.8272	0.8642	0.7901	0.9506	0.7284	0.9012	75
0.7531	0.7037	0.6049	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7778	0.7654	0.8642	0.3827	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5309	0.8272	0.8642	0.7901	0.9506	0.7284	0.9012	76
0.7654	0.7037	0.6049	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4321	0.7778	0.7654	0.8642	0.3827	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5309	0.8272	0.8642	0.7901	0.9506	0.7284	0.9012	77
0.7654	0.7037	0.6049	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7778	0.7654	0.8642	0.3827	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5309	0.8272	0.8642	0.7901	0.9506	0.7284	0.9012	78
0.7654	0.7037	0.6049	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7778	0.7654	0.8642	0.3827	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5432	0.8272	0.8642	0.7901	0.9506	0.7284	0.9012	79
0.7778	0.7037	0.6049	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7778	0.7654	0.8642	0.3827	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5432	0.8272	0.8642	0.7901	0.9506	0.7284	0.9012	80
0.7778	0.7037	0.6049	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7778	0.7654	0.8642	0.3827	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5432	0.8272	0.8642	0.7901	0.9506	0.7284	0.9012	81
0.7778	0.7037	0.6049	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7778	0.7654	0.8642	0.3827	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5432	0.8272	0.8642	0.7901	0.9506	0.7284	0.9012	82
0.7778	0.7037	0.6049	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7778	0.7654	0.8642	0.3827	0.3580	0.8025	0.9259	0.6296	0.3704	0.3951	0.5432	0.8272	0.8642	0.7901	0.9506	0.7284	0.9012	83
0.7778	0.7037	0.6049	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7778	0.7654	0.8642	0.3827	0.3580	0.8025	0.9383	0.6296	0.3704	0.3951	0.5432	0.8272	0.8642	0.7901	0.9506	0.7284	0.9136	84
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7778	0.7654	0.8642	0.3827	0.3580	0.8025	0.9383	0.6296	0.3704	0.3951	0.5432	0.8272	0.8642	0.7901	0.9506	0.7284	0.9136	85
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7778	0.7654	0.8642	0.3827	0.3580	0.8025	0.9383	0.6296	0.3704	0.3951	0.5432	0.8272	0.8642	0.7901	0.9506	0.7284	0.9136	86
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7778	0.7654	0.8642	0.3827	0.3580	0.8025	0.9383	0.6296	0.3704	0.3951	0.5432	0.8272	0.8642	0.7901	0.9506	0.7284	0.9136	87
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7778	0.7654	0.8642	0.3827	0.3580	0.8025	0.9383	0.6296	0.3704	0.3951	0.5556	0.8272	0.8642	0.7901	0.9506	0.7284	0.9136	88
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7778	0.7654	0.8642	0.3827	0.3580	0.8025	0.9383	0.6296	0.3704	0.3951	0.5556	0.8272	0.8642	0.7901	0.9506	0.7284	0.9136	89
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7778	0.7654	0.8642	0.3827	0.3580	0.8025	0.9383	0.6420	0.3704	0.3951	0.5556	0.8272	0.8642	0.7901	0.9506	0.7284	0.9136	90
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7778	0.7654	0.8642	0.3827	0.3704	0.8025	0.9383	0.6420	0.3704	0.3951	0.5556	0.8272	0.8642	0.7901	0.9506	0.7284	0.9136	91
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7778	0.7654	0.8642	0.3827	0.3704	0.8025	0.9383	0.6420	0.3704	0.3951	0.5556	0.8272	0.8642	0.7901	0.9506	0.7284	0.9136	92
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7901	0.7654	0.8642	0.3827	0.3704	0.8025	0.9383	0.6420	0.3704	0.3951	0.5556	0.8272	0.8642	0.7901	0.9506	0.7284	0.9136	93
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7901	0.7654	0.8642	0.3827	0.3704	0.8025	0.9383	0.6420	0.3704	0.3951	0.5556	0.8272	0.8642	0.7901	0.9506	0.7284	0.9136	94
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6173	0.6667	0.4815	0.4444	0.7901	0.7654	0.8642	0.3827	0.3704	0.8025	0.9383	0.6420	0.3704	0.3951	0.5556	0.8272	0.8642	0.7901	0.9506	0.7284	0.9136	95
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6296	0.6667	0.4815	0.4444	0.7901	0.7654	0.8642	0.3827	0.3704	0.8025	0.9383	0.6543	0.3704	0.3951	0.5556	0.8272	0.8642	0.7901	0.9506	0.7284	0.9136	96
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6296	0.6667	0.4815	0.4444	0.7901	0.7654	0.8642	0.3827	0.3704	0.8025	0.9383	0.6543	0.3704	0.3951	0.5556	0.8272	0.8642	0.7901	0.9506	0.7284	0.9136	97
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6296	0.6667	0.4815	0.4444	0.7901	0.7654	0.8642	0.3827	0.3704	0.8025	0.9383	0.6543	0.3704	0.3951	0.5556	0.8272	0.8642	0.7901	0.9506	0.7284	0.9136	98
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6296	0.6667	0.4815	0.4444	0.7901	0.7654	0.8642	0.3827	0.3704	0.8025	0.9383	0.6543	0.3704	0.3951	0.5556	0.8272	0.8642	0.7901	0.9506	0.7284	0.9136	99
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6296	0.6667	0.4815	0.4444	0.7901	0.7654	0.8642	0.3827	0.3704	0.8025	0.9383	0.6543	0.3704	0.3951	0.5556	0.8272	0.8642	0.7901	0.9506	0.7284	0.9136	100
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6296	0.6667	0.4815	0.4444	0.7901	0.7654	0.8642	0.3827	0.3704	0.8025	0.9383	0.6667	0.3704	0.3951	0.5556	0.8272	0.8765	0.7901	0.9506	0.7284	0.9136	110
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6296	0.6667	0.4815	0.4444	0.8025	0.7654	0.8642	0.3827	0.3704	0.8025	0.9383	0.6667	0.3704	0.3951	0.5556	0.8272	0.8765	0.7901	0.9506	0.7284	0.9136	120
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6296	0.6667	0.4815	0.4444	0.8025	0.7778	0.8642	0.3827	0.3704	0.8148	0.9383	0.6667	0.3704	0.3951	0.5556	0.8272	0.8765	0.7901	0.9506	0.7284	0.9136	130
0.7778	0.7037	0.6173	0.6543	0.8642	0.4938	0.9259	0.6296	0.6667	0.4815	0.4444	0.8025	0.7901	0.8642	0.3827	0.3704	0.8272	0.9383	0.6667	0.3704	0.3951	0.5556	0.8272	0.8765	0.7901	0.9506	0.7284	0.9136	140
0.7778	0.7037	0.6173	0.6667	0.8642	0.4938	0.9383	0.6296	0.6667	0.4815	0.4444	0.8025	0.7901	0.8642	0.3951	0.3704	0.8272	0.9383	0.6667	0.3704	0.3951	0.5556	0.8272	0.8765	0.7901	0.9506	0.7284	0.9136	150
0.7778	0.7037	0.6173	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4815	0.4444	0.8025	0.7901	0.8642	0.3951	0.3704	0.8272	0.9383	0.6667	0.3704	0.4074	0.5556	0.8272	0.8765	0.7901	0.9506	0.7284	0.9136	160
0.7778	0.7037	0.6173	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4815	0.4444	0.8025	0.8025	0.8642	0.3951	0.3704	0.8272	0.9383	0.6667	0.3704	0.4074	0.5556	0.8272	0.8765	0.7901	0.9506	0.7284	0.9136	170
0.7778	0.7037	0.6173	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4815	0.4444	0.8025	0.8025	0.8642	0.3951	0.3704	0.8272	0.9383	0.6667	0.3704	0.4074	0.5556	0.8272	0.8765	0.7901	0.9506	0.7284	0.9136	180
0.7778	0.7037	0.6173	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4815	0.4444	0.8025	0.8025	0.8642	0.3951	0.3704	0.8272	0.9383	0.6667	0.3704	0.4074	0.5556	0.8272	0.8765	0.7901	0.9506	0.7284	0.9136	190
0.7778	0.7037	0.6296	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4815	0.4444	0.8025	0.8025	0.8642	0.3951	0.3704	0.8272	0.9383	0.6667	0.3951	0.4198	0.5556	0.8272	0.8765	0.7901	0.9506	0.7284	0.9136	200
0.7778	0.7037	0.6296	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4815	0.4568	0.8025	0.8025	0.8642	0.3951	0.3704	0.8272	0.9383	0.6667	0.3951	0.4198	0.5556	0.8272	0.8765	0.7901	0.9506	0.7284	0.9136	210
0.7778	0.7037	0.6420	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4815	0.4568	0.8025	0.8025	0.8642	0.3951	0.3704	0.8272	0.9383	0.6667	0.3951	0.4198	0.5556	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	220
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4815	0.4568	0.8025	0.8025	0.8642	0.4074	0.3704	0.8272	0.9383	0.6667	0.3951	0.4198	0.5556	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	230
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4815	0.4568	0.8025	0.8025	0.8642	0.4074	0.3704	0.8272	0.9383	0.6667	0.3951	0.4198	0.5556	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	240
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4815	0.4568	0.8025	0.8025	0.8642	0.4074	0.3827	0.8272	0.9383	0.6667	0.3951	0.4198	0.5556	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	250
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4938	0.4568	0.8025	0.8025	0.8642	0.4074	0.3827	0.8272	0.9383	0.6667	0.4074	0.4198	0.5556	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	260
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4938	0.4568	0.8025	0.8025	0.8642	0.4074	0.3827	0.8272	0.9383	0.6667	0.4074	0.4198	0.5556	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	270
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4938	0.4568	0.8025	0.8025	0.8642	0.4074	0.3827	0.8272	0.9383	0.6667	0.4074	0.4198	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	280
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4938	0.4568	0.8025	0.8025	0.8642	0.4074	0.3827	0.8272	0.9383	0.6667	0.4074	0.4321	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	290
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4938	0.4568	0.8025	0.8148	0.8642	0.4074	0.3827	0.8272	0.9383	0.6667	0.4074	0.4321	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	300
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4938	0.4568	0.8025	0.8148	0.8642	0.4074	0.3827	0.8272	0.9383	0.6667	0.4198	0.4321	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	310
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4938	0.4568	0.8025	0.8148	0.8642	0.4074	0.3951	0.8272	0.9383	0.6667	0.4198	0.4321	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	320
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4938	0.4568	0.8025	0.8148	0.8642	0.4074	0.3951	0.8272	0.9383	0.6667	0.4198	0.4444	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	330
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4938	0.4568	0.8025	0.8148	0.8642	0.4074	0.3951	0.8272	0.9383	0.6667	0.4198	0.4444	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	340
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4938	0.4568	0.8025	0.8148	0.8642	0.4074	0.3951	0.8272	0.9383	0.6667	0.4198	0.4444	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	350
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4938	0.4568	0.8025	0.8148	0.8642	0.4074	0.3951	0.8272	0.9383	0.6667	0.4198	0.4568	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	360
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4938	0.4568	0.8025	0.8148	0.8642	0.4074	0.4074	0.8272	0.9383	0.6667	0.4198	0.4568	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	370
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4938	0.4568	0.8025	0.8148	0.8642	0.4074	0.4074	0.8272	0.9383	0.6790	0.4198	0.4691	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	380
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4938	0.4568	0.8025	0.8148	0.8642	0.4074	0.4074	0.8272	0.9383	0.6790	0.4198	0.4691	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	390
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.4938	0.4568	0.8025	0.8148	0.8642	0.4074	0.4074	0.8272	0.9383	0.6790	0.4198	0.4691	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	400
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.5062	0.4568	0.8025	0.8148	0.8642	0.4198	0.4074	0.8272	0.9383	0.6790	0.4198	0.4691	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	410
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.5062	0.4568	0.8025	0.8272	0.8642	0.4198	0.4074	0.8272	0.9383	0.6790	0.4198	0.4691	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	420
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.5062	0.4568	0.8025	0.8272	0.8642	0.4198	0.4074	0.8272	0.9383	0.6790	0.4198	0.4691	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	430
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.5062	0.4568	0.8025	0.8272	0.8642	0.4198	0.4074	0.8272	0.9383	0.6790	0.4198	0.4691	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	440
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.5185	0.4568	0.8025	0.8272	0.8642	0.4198	0.4074	0.8272	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.7901	0.9630	0.7284	0.9136	450
0.7778	0.7037	0.6543	0.6667	0.8642	0.4938	0.9506	0.6296	0.6667	0.5185	0.4568	0.8025	0.8272	0.8642	0.4198	0.4074	0.8272	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	460
0.7901	0.7037	0.6543	0.6790	0.8642	0.4938	0.9506	0.6296	0.6667	0.5185	0.4568	0.8025	0.8272	0.8642	0.4198	0.4074	0.8272	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	470
0.7901	0.7037	0.6543	0.6790	0.8642	0.4938	0.9506	0.6296	0.6667	0.5185	0.4568	0.8025	0.8272	0.8642	0.4198	0.4074	0.8272	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	480
0.7901	0.7037	0.6543	0.6790	0.8642	0.4938	0.9506	0.6296	0.6667	0.5185	0.4568	0.8025	0.8272	0.8642	0.4198	0.4074	0.8395	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	490
0.7901	0.7037	0.6543	0.6790	0.8642	0.4938	0.9506	0.6296	0.6667	0.5309	0.4568	0.8025	0.8272	0.8642	0.4198	0.4074	0.8395	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	500
0.7901	0.7037	0.6543	0.6790	0.8642	0.4938	0.9506	0.6296	0.6667	0.5309	0.4568	0.8025	0.8272	0.8642	0.4198	0.4074	0.8395	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	510
0.7901	0.7037	0.6543	0.6790	0.8642	0.4938	0.9506	0.6296	0.6667	0.5309	0.4568	0.8025	0.8272	0.8642	0.4198	0.4074	0.8395	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	520
0.7901	0.7037	0.6543	0.6790	0.8642	0.4938	0.9506	0.6296	0.6667	0.5309	0.4568	0.8025	0.8272	0.8642	0.4198	0.4074	0.8395	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	530
0.7901	0.7037	0.6543	0.6790	0.8642	0.4938	0.9506	0.6296	0.6667	0.5309	0.4568	0.8025	0.8272	0.8642	0.4198	0.4074	0.8395	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	540
0.7901	0.7037	0.6543	0.6790	0.8642	0.4938	0.9506	0.6420	0.6667	0.5309	0.4568	0.8025	0.8272	0.8642	0.4198	0.4074	0.8395	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	550
0.7901	0.7037	0.6543	0.6790	0.8642	0.4938	0.9506	0.6420	0.6667	0.5309	0.4691	0.8025	0.8272	0.8642	0.4198	0.4074	0.8395	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	560
0.7901	0.7037	0.6543	0.6790	0.8642	0.4938	0.9506	0.6420	0.6667	0.5309	0.4691	0.8025	0.8272	0.8642	0.4198	0.4074	0.8395	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	570
0.7901	0.7037	0.6543	0.6790	0.8642	0.4938	0.9506	0.6420	0.6667	0.5309	0.4691	0.8025	0.8272	0.8642	0.4198	0.4074	0.8395	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	580
0.7901	0.7037	0.6543	0.6790	0.8642	0.4938	0.9506	0.6420	0.6667	0.5309	0.4691	0.8025	0.8272	0.8642	0.4198	0.4074	0.8395	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	590
0.7901	0.7037	0.6543	0.6790	0.8642	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4074	0.8395	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	600
0.7901	0.7037	0.6543	0.6790	0.8642	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4074	0.8395	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	610
0.7901	0.7037	0.6543	0.6790	0.8642	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4074	0.8395	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	620
0.7901	0.7037	0.6543	0.6790	0.8642	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4198	0.8395	0.9383	0.6790	0.4198	0.4815	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	630
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4198	0.8395	0.9383	0.6790	0.4198	0.4938	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	640
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.4938	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	650
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.4938	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	660
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	670
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	680
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	690
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	700
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	710
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	720
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	730
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	740
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	750
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	760
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	770
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	780
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	790
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	800
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9136	810
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9259	820
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5309	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9259	830
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5432	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9259	840
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5432	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7284	0.9259	850
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5432	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7407	0.9259	860
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5432	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7407	0.9259	870
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5432	0.4815	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7407	0.9259	880
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5432	0.4938	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7407	0.9259	890
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5432	0.4938	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7407	0.9259	900
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5432	0.4938	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7407	0.9259	910
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5432	0.4938	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7407	0.9259	920
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5432	0.4938	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7407	0.9259	930
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5432	0.4938	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7407	0.9259	940
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5432	0.4938	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7407	0.9259	950
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5432	0.4938	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7407	0.9259	960
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5432	0.4938	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7407	0.9259	970
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5432	0.4938	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7407	0.9259	980
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5432	0.4938	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7407	0.9259	990
0.7901	0.7037	0.6543	0.6790	0.8765	0.4938	0.9506	0.6420	0.6667	0.5432	0.4938	0.8025	0.8272	0.8642	0.4198	0.4321	0.8395	0.9383	0.6790	0.4198	0.5062	0.5679	0.8272	0.8765	0.8025	0.9630	0.7407	0.9259	1000
0.7901	0.7160	0.6543	0.7037	0.8889	0.4938	0.9506	0.6420	0.6667	0.5556	0.4938	0.8025	0.8272	0.8765	0.4321	0.4815	0.8395	0.9383	0.6914	0.4198	0.5309	0.5679	0.8272	0.8765	0.8025	0.9630	0.7531	0.9383	2000
0.7901	0.7160	0.6543	0.7037	0.9012	0.4938	0.9506	0.6420	0.6667	0.5556	0.4938	0.8025	0.8272	0.8765	0.4321	0.4815	0.8395	0.9383	0.6914	0.4198	0.5556	0.5679	0.8272	0.8765	0.8025	0.9630	0.7531	0.9383	3000
0.7901	0.7160	0.6543	0.7037	0.9012	0.4938	0.9506	0.6420	0.6667	0.5556	0.5185	0.8025	0.8272	0.8765	0.4321	0.4938	0.8395	0.9383	0.6914	0.4321	0.5802	0.5679	0.8272	0.8765	0.8025	0.9630	0.7531	0.9383	4000
0.7901	0.7160	0.6543	0.7160	0.9012	0.4938	0.9506	0.6420	0.6667	0.5556	0.5185	0.8025	0.8272	0.8765	0.4321	0.5062	0.8395	0.9383	0.6914	0.4321	0.5802	0.5679	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	5000
0.7901	0.7160	0.6543	0.7160	0.9012	0.4938	0.9506	0.6420	0.6667	0.5556	0.5185	0.8025	0.8272	0.8765	0.4321	0.5062	0.8395	0.9383	0.6914	0.4321	0.5802	0.5679	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	6000
0.7901	0.7160	0.6543	0.7160	0.9012	0.4938	0.9506	0.6420	0.6667	0.5556	0.5185	0.8025	0.8272	0.8765	0.4321	0.5062	0.8395	0.9383	0.6914	0.4321	0.5802	0.5679	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	7000
0.7901	0.7160	0.6543	0.7160	0.9012	0.4938	0.9506	0.6420	0.6667	0.5556	0.5185	0.8025	0.8272	0.8765	0.4321	0.5185	0.8519	0.9383	0.6914	0.4321	0.5802	0.5679	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	8000
0.7901	0.7160	0.6543	0.7160	0.9012	0.4938	0.9506	0.6420	0.6667	0.5556	0.5185	0.8025	0.8272	0.8765	0.4321	0.5185	0.8519	0.9383	0.6914	0.4321	0.5802	0.5679	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	9000
0.7901	0.7160	0.6543	0.7160	0.9012	0.4938	0.9506	0.6420	0.6667	0.5556	0.5185	0.8025	0.8272	0.8765	0.4321	0.5309	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	10000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5556	0.5309	0.8025	0.8272	0.8765	0.4321	0.5432	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	11000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5556	0.5309	0.8025	0.8272	0.8765	0.4321	0.5432	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	12000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5556	0.5309	0.8025	0.8272	0.8765	0.4321	0.5432	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	13000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5556	0.5309	0.8025	0.8272	0.8765	0.4321	0.5432	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	14000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5556	0.5309	0.8025	0.8272	0.8765	0.4321	0.5432	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	15000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5556	0.5309	0.8025	0.8272	0.8765	0.4321	0.5432	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	16000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5556	0.5309	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	17000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	18000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	19000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	20000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	21000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	22000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	23000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	24000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	25000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	26000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	27000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	28000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6049	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	29000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6173	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	30000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6173	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	31000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6173	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	32000
0.7901	0.7160	0.6543	0.7284	0.9012	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6173	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	33000
0.7901	0.7160	0.6543	0.7284	0.9136	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6173	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	34000
0.7901	0.7160	0.6543	0.7284	0.9136	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6173	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	35000
0.7901	0.7160	0.6543	0.7284	0.9136	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6173	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	36000
0.7901	0.7160	0.6543	0.7284	0.9136	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6173	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	37000
0.7901	0.7160	0.6543	0.7284	0.9136	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6173	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	38000
0.7901	0.7160	0.6543	0.7284	0.9136	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6173	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	39000
0.7901	0.7160	0.6543	0.7284	0.9136	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6173	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	40000
0.7901	0.7160	0.6543	0.7284	0.9136	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6173	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	41000
0.7901	0.7160	0.6543	0.7284	0.9136	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6173	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	42000
0.7901	0.7160	0.6543	0.7284	0.9136	0.4938	0.9506	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6914	0.4321	0.5802	0.6296	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	43000


==> figure_data/Profiler022l.txt <==
AG		G		L		GL		DI		MM		AA		LL		PL		GS		SM		SN		GD		GB		BR		DS		DG		DV		VG		T
0.0333	0.0333	0.1000	0.0000	0.0000	0.0000	0.0000	0.2667	0.2000	0.0333	0.0000	0.0667	0.0000	0.0667	0.1333	0.0333	0.0333	0.1333	0.1000	1.0000
0.0667	0.3333	0.3333	0.1000	0.4667	0.4000	0.3000	0.5000	0.3333	0.5333	0.3667	0.2667	0.4667	0.1667	0.4000	0.2667	0.2333	0.2333	0.2667	2.0000
0.1667	0.4667	0.5000	0.4333	0.5667	0.5000	0.3667	0.6333	0.4000	0.6000	0.4667	0.3000	0.5667	0.3333	0.5333	0.4000	0.3000	0.3667	0.5000	3.0000
0.3333	0.5333	0.5333	0.6333	0.6333	0.5667	0.4000	0.6333	0.4667	0.6333	0.5333	0.3667	0.6333	0.5000	0.6000	0.4667	0.4000	0.4667	0.6333	4.0000
0.4000	0.6000	0.6333	0.6667	0.6333	0.5667	0.4000	0.7000	0.5333	0.6667	0.6333	0.4000	0.7000	0.7667	0.7000	0.5667	0.5000	0.5667	0.6667	5.0000
0.4000	0.6667	0.7667	0.6667	0.7333	0.6000	0.4667	0.7333	0.5667	0.7000	0.6667	0.4667	0.7667	0.7667	0.7000	0.5667	0.5333	0.6333	0.7667	6.0000
0.4333	0.7000	0.7667	0.7333	0.7333	0.7000	0.5000	0.7667	0.5667	0.7000	0.6667	0.4667	0.7667	0.8000	0.7333	0.5667	0.5333	0.6333	0.7667	7.0000
0.4667	0.7333	0.7667	0.7667	0.7667	0.7000	0.5000	0.7667	0.5667	0.7333	0.6667	0.5000	0.7667	0.8000	0.7667	0.6000	0.5667	0.7333	0.8000	8.0000
0.4667	0.7667	0.7667	0.8000	0.8000	0.7000	0.5333	0.7667	0.6000	0.8000	0.7000	0.5333	0.8000	0.8000	0.8333	0.6333	0.6333	0.7333	0.8000	9.0000
0.5000	0.8000	0.7667	0.9000	0.8000	0.7333	0.5333	0.8000	0.6000	0.8000	0.7000	0.5333	0.8000	0.8333	0.8333	0.6333	0.6667	0.7667	0.8000	10.0000
0.7333	0.8333	0.8667	0.9333	0.9000	0.8667	0.7000	0.9000	0.6667	0.9333	0.7333	0.6000	0.8667	0.8667	0.9000	0.7667	0.7000	0.8333	0.9000	20.0000
0.8333	0.8333	0.8667	0.9667	0.9000	0.9000	0.7000	0.9000	0.6667	0.9333	0.7333	0.6000	0.8667	0.9000	0.9000	0.7667	0.7000	0.8333	0.9333	30.0000
0.8667	0.8333	0.9000	0.9667	0.9000	0.9000	0.7000	0.9000	0.7000	0.9333	0.7333	0.6000	0.8667	0.9000	0.9000	0.7667	0.7333	0.8667	0.9333	40.0000
0.9000	0.8333	0.9000	0.9667	0.9000	0.9000	0.7333	0.9333	0.7333	0.9333	0.7667	0.6333	0.8667	0.9333	0.9667	0.7667	0.7333	0.8667	0.9333	50.0000
0.9000	0.8667	0.9333	0.9667	0.9000	0.9000	0.7333	0.9333	0.7333	0.9333	0.7667	0.6333	0.8667	0.9333	0.9667	0.8000	0.7333	0.8667	0.9667	60.0000
0.9000	0.8667	0.9333	0.9667	0.9000	0.9000	0.7333	0.9333	0.7333	0.9333	0.7667	0.6333	0.8667	0.9333	0.9667	0.8000	0.7333	0.8667	0.9667	70.0000
0.9000	0.8667	0.9333	0.9667	0.9000	0.9000	0.7667	0.9333	0.7333	0.9333	0.7667	0.6333	0.8667	0.9333	0.9667	0.8000	0.7333	0.8667	0.9667	80.0000
0.9000	0.8667	0.9667	0.9667	0.9333	0.9333	0.8000	0.9333	0.7333	0.9333	0.7667	0.6333	0.9000	0.9333	0.9667	0.8000	0.7333	0.8667	0.9667	90.0000
0.9000	0.8667	0.9667	0.9667	0.9333	0.9333	0.8000	0.9333	0.7667	0.9333	0.7667	0.6333	0.9333	0.9333	0.9667	0.8000	0.7333	0.8667	0.9667	100.0000
0.9000	0.9000	0.9667	0.9667	0.9333	0.9333	0.8000	0.9333	0.7667	0.9333	0.7667	0.6333	0.9333	0.9333	0.9667	0.8333	0.7333	0.8667	0.9667	110.0000
0.9000	0.9000	0.9667	0.9667	0.9333	0.9333	0.8000	0.9333	0.7667	0.9333	0.7667	0.6333	0.9333	0.9333	0.9667	0.8333	0.7333	0.8667	0.9667	120.0000
0.9000	0.9000	0.9667	0.9667	0.9333	0.9333	0.8667	0.9333	0.7667	0.9333	0.7667	0.6333	0.9333	0.9333	0.9667	0.8333	0.7333	0.8667	0.9667	130.0000
0.9000	0.9000	0.9667	0.9667	0.9333	0.9333	0.8667	0.9333	0.8000	0.9333	0.7667	0.6333	0.9333	0.9333	0.9667	0.8333	0.7667	0.8667	0.9667	140.0000
0.9000	0.9000	0.9667	0.9667	0.9333	0.9333	0.9000	0.9333	0.8000	0.9333	0.7667	0.6333	0.9333	0.9333	0.9667	0.8333	0.8000	0.8667	0.9667	150.0000
0.9000	0.9000	0.9667	0.9667	0.9333	0.9333	0.9000	0.9333	0.8000	0.9333	0.7667	0.6333	0.9333	0.9333	0.9667	0.8333	0.8000	0.8667	0.9667	160.0000
0.9000	0.9000	0.9667	0.9667	0.9333	0.9333	0.9000	0.9333	0.8000	0.9333	0.7667	0.6333	0.9333	0.9333	0.9667	0.8333	0.8000	0.8667	0.9667	170.0000
0.9000	0.9333	0.9667	0.9667	0.9333	0.9333	0.9000	0.9333	0.8000	0.9333	0.7667	0.6333	0.9333	0.9333	0.9667	0.8333	0.8000	0.9000	0.9667	180.0000
0.9000	0.9333	0.9667	0.9667	0.9333	0.9333	0.9000	0.9333	0.8000	0.9333	0.7667	0.6333	0.9333	0.9333	0.9667	0.8333	0.8000	0.9000	0.9667	190.0000
0.9000	0.9333	0.9667	0.9667	0.9333	0.9333	0.9000	0.9333	0.8000	0.9333	0.7667	0.6333	0.9333	0.9333	0.9667	0.8333	0.8000	0.9000	0.9667	200.0000


==> figure_data/Profiler03.txt <==
AG		G		L		GL		DI		MM		AA		LL		PL		GS		SM		SN		GD		GB		BR		DS		DG		DV		VG		T
0.0400	0.1600	0.0800	0.0400	0.0000	0.0000	0.0200	0.0200	0.3600	0.0000	0.0000	0.0800	0.0000	0.0000	0.1200	0.0000	0.0000	0.0600	0.0400	1.0000
0.0600	0.1800	0.1400	0.3000	0.0000	0.0000	0.0400	0.0400	0.3800	0.0000	0.0400	0.1000	0.0000	0.0400	0.1200	0.0000	0.0200	0.0600	0.0800	2.0000
0.0600	0.2400	0.1600	0.3000	0.0000	0.0000	0.0400	0.1200	0.4000	0.0000	0.0400	0.1000	0.0000	0.0600	0.1200	0.0000	0.0200	0.0600	0.0800	3.0000
0.0800	0.2400	0.2000	0.3000	0.0200	0.0000	0.0400	0.2600	0.4000	0.0000	0.0400	0.1200	0.0000	0.1000	0.1200	0.0000	0.0200	0.0600	0.0800	4.0000
0.1000	0.2600	0.2200	0.3400	0.0200	0.0200	0.0600	0.2600	0.4000	0.0000	0.0800	0.1400	0.0000	0.1000	0.1200	0.0000	0.0200	0.0600	0.0800	5.0000
0.1000	0.2800	0.2200	0.3600	0.0200	0.0200	0.0600	0.2600	0.4000	0.0000	0.0800	0.1400	0.0000	0.1000	0.1200	0.0000	0.0200	0.0600	0.0800	6.0000
0.1200	0.3000	0.2400	0.3800	0.0600	0.0200	0.0600	0.2800	0.4000	0.0000	0.0800	0.1400	0.0000	0.1000	0.1200	0.0000	0.0400	0.0600	0.0800	7.0000
0.1600	0.3200	0.2400	0.4000	0.0800	0.0200	0.0600	0.2800	0.4200	0.0000	0.0800	0.1400	0.0000	0.1000	0.1200	0.0000	0.0400	0.0600	0.0800	8.0000
0.1600	0.3400	0.2600	0.4400	0.1600	0.0400	0.0800	0.3000	0.4200	0.0000	0.0800	0.1400	0.0000	0.1200	0.1200	0.0000	0.0400	0.0600	0.0800	9.0000
0.2000	0.3600	0.2600	0.4400	0.1800	0.0400	0.0800	0.3200	0.4200	0.0000	0.0800	0.1400	0.0000	0.1200	0.1200	0.0000	0.0400	0.0600	0.0800	10.0000
0.2400	0.4800	0.3600	0.5000	0.2800	0.0400	0.0800	0.3400	0.4200	0.0200	0.1200	0.1800	0.0000	0.1200	0.1200	0.0000	0.0400	0.0800	0.1000	20.0000
0.2800	0.6000	0.4600	0.5800	0.2800	0.0400	0.0800	0.3400	0.4200	0.0200	0.1200	0.1800	0.0000	0.1400	0.1800	0.0000	0.0400	0.0800	0.1000	30.0000
0.3200	0.6800	0.5400	0.6000	0.3000	0.0400	0.0800	0.3400	0.4200	0.0200	0.1200	0.1800	0.0200	0.1400	0.1800	0.0000	0.0400	0.0800	0.1200	40.0000
0.3400	0.6800	0.5400	0.7200	0.3200	0.0400	0.0800	0.3600	0.4200	0.0200	0.1200	0.1800	0.0200	0.1400	0.2000	0.0000	0.0400	0.0800	0.1200	50.0000
0.3600	0.6800	0.5400	0.7600	0.3400	0.0400	0.0800	0.3800	0.4200	0.0200	0.1200	0.1800	0.0200	0.1600	0.2200	0.0000	0.0400	0.0800	0.1200	60.0000
0.3800	0.7000	0.5600	0.8000	0.3600	0.0400	0.0800	0.3800	0.4200	0.0200	0.1200	0.1800	0.0200	0.1600	0.2400	0.0000	0.0400	0.0800	0.1200	70.0000
0.4200	0.7000	0.6000	0.8200	0.3600	0.0400	0.0800	0.3800	0.4200	0.0400	0.1200	0.1800	0.0200	0.1600	0.2400	0.0000	0.0400	0.0800	0.1200	80.0000
0.4200	0.7000	0.6000	0.8200	0.3800	0.0600	0.0800	0.3800	0.4200	0.0400	0.1200	0.1800	0.0200	0.1600	0.2400	0.0000	0.0400	0.0800	0.1200	90.0000
0.4200	0.7000	0.6000	0.8200	0.3800	0.0600	0.0800	0.3800	0.4200	0.0400	0.1200	0.1800	0.0200	0.1600	0.2400	0.0000	0.0400	0.0800	0.1400	100.0000
0.4200	0.7000	0.6000	0.8200	0.4000	0.0600	0.0800	0.3800	0.4200	0.0400	0.1200	0.1800	0.0200	0.1600	0.2600	0.0200	0.0400	0.0800	0.1400	110.0000
0.4400	0.7200	0.6200	0.8200	0.4000	0.0600	0.0800	0.3800	0.4200	0.0400	0.1200	0.1800	0.0200	0.1800	0.2600	0.0200	0.0400	0.0800	0.1400	120.0000
0.4400	0.7200	0.6200	0.8200	0.4000	0.0600	0.0800	0.3800	0.4200	0.0400	0.1200	0.1800	0.0200	0.1800	0.2600	0.0200	0.0400	0.0800	0.1400	130.0000
0.4800	0.7200	0.6200	0.8400	0.4000	0.0600	0.0800	0.3800	0.4200	0.0400	0.1200	0.1800	0.0200	0.1800	0.2600	0.0200	0.0400	0.0800	0.1400	140.0000
0.4800	0.7200	0.6200	0.8400	0.4000	0.0600	0.0800	0.3800	0.4200	0.0400	0.1200	0.1800	0.0200	0.1800	0.2600	0.0200	0.0400	0.0800	0.1600	150.0000
0.4800	0.7200	0.6200	0.8400	0.4000	0.0600	0.0800	0.3800	0.4200	0.0400	0.1200	0.1800	0.0200	0.2000	0.2600	0.0200	0.0400	0.0800	0.1600	160.0000
0.5000	0.7200	0.6200	0.8400	0.4000	0.0600	0.0800	0.4000	0.4200	0.0400	0.1200	0.1800	0.0200	0.2000	0.2600	0.0200	0.0400	0.0800	0.1600	170.0000
0.5200	0.7200	0.6200	0.8400	0.4000	0.0600	0.0800	0.4000	0.4200	0.0400	0.1200	0.2000	0.0200	0.2000	0.2600	0.0200	0.0400	0.0800	0.1600	180.0000
0.5200	0.7200	0.6200	0.8400	0.4000	0.0600	0.0800	0.4000	0.4200	0.0400	0.1400	0.2000	0.0200	0.2000	0.2600	0.0200	0.0400	0.1000	0.1600	190.0000
0.5200	0.7200	0.6200	0.8400	0.4000	0.0600	0.0800	0.4000	0.4200	0.0400	0.1400	0.2000	0.0200	0.2000	0.2800	0.0200	0.0400	0.1000	0.1600	200.0000


==> figure_data/Profiler033.txt <==
DI		RS		MM		LL		RV 		AA		DM		PL		GS		SM		SN		MR		MO		BR		DG		VG		GB		BM		GD		DS		DV		AD		AG		G		L		GL		TS		TC		T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0370	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	10
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0000	0.0000	0.0000	0.0000	0.0123	0.0370	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	20
0.0000	0.0000	0.0000	0.0000	0.0123	0.0000	0.0123	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0000	0.0000	0.0000	0.0000	0.0123	0.0494	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	30
0.0000	0.0000	0.0000	0.0000	0.0370	0.0000	0.0494	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0000	0.0494	0.0000	0.0000	0.0123	0.0617	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	40
0.0000	0.0000	0.0000	0.0123	0.0617	0.0000	0.0741	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0247	0.0000	0.0741	0.0000	0.0000	0.0247	0.0617	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	50
0.0000	0.0000	0.0000	0.0247	0.0864	0.0000	0.1111	0.0123	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0247	0.0000	0.0864	0.0000	0.0000	0.0247	0.0617	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	60
0.0123	0.0123	0.0123	0.0247	0.1235	0.0123	0.1111	0.0370	0.0123	0.0123	0.0123	0.0000	0.0123	0.0000	0.0000	0.0247	0.0000	0.1358	0.0123	0.0000	0.0247	0.0741	0.0000	0.0000	0.0123	0.0000	0.0123	0.0000	70
0.0123	0.0123	0.0123	0.0494	0.1358	0.0123	0.1358	0.0370	0.0247	0.0123	0.0123	0.0123	0.0247	0.0000	0.0000	0.0247	0.0000	0.1481	0.0123	0.0000	0.0247	0.0741	0.0000	0.0000	0.0123	0.0000	0.0247	0.0000	80
0.0123	0.0123	0.0123	0.0494	0.1481	0.0123	0.1728	0.0494	0.0247	0.0123	0.0123	0.0123	0.0247	0.0000	0.0000	0.0247	0.0000	0.1728	0.0123	0.0000	0.0247	0.0741	0.0123	0.0000	0.0123	0.0000	0.0247	0.0000	90
0.0123	0.0123	0.0123	0.0494	0.1481	0.0123	0.2099	0.0617	0.0247	0.0123	0.0247	0.0247	0.0370	0.0123	0.0123	0.0247	0.0123	0.1728	0.0123	0.0123	0.0247	0.0864	0.0123	0.0123	0.0247	0.0123	0.0247	0.0000	100
0.0247	0.0247	0.0247	0.0494	0.1605	0.0247	0.2222	0.0617	0.0370	0.0370	0.0370	0.0370	0.0370	0.0123	0.0123	0.0247	0.0123	0.1852	0.0247	0.0123	0.0247	0.0864	0.0123	0.0123	0.0247	0.0123	0.0370	0.0000	110
0.0370	0.0370	0.0370	0.0741	0.1728	0.0370	0.2222	0.0741	0.0494	0.0370	0.0370	0.0494	0.0494	0.0123	0.0123	0.0247	0.0123	0.2099	0.0370	0.0123	0.0247	0.0988	0.0123	0.0370	0.0247	0.0123	0.0494	0.0000	120
0.0494	0.0494	0.0494	0.0741	0.1975	0.0494	0.2469	0.0741	0.0617	0.0370	0.0494	0.0494	0.0494	0.0370	0.0123	0.0247	0.0123	0.2346	0.0370	0.0247	0.0247	0.0988	0.0123	0.0494	0.0247	0.0123	0.0617	0.0000	130
0.0494	0.0494	0.0494	0.1111	0.1975	0.0494	0.2840	0.0988	0.0617	0.0494	0.0494	0.0617	0.0741	0.0494	0.0123	0.0370	0.0123	0.2593	0.0370	0.0247	0.0370	0.1111	0.0123	0.0494	0.0494	0.0123	0.0617	0.0000	140
0.0741	0.0741	0.0741	0.1235	0.1975	0.0741	0.2963	0.1111	0.0864	0.0494	0.0494	0.0864	0.0864	0.0494	0.0123	0.0370	0.0123	0.2716	0.0617	0.0247	0.0370	0.1111	0.0123	0.0494	0.0494	0.0123	0.0864	0.0000	150
0.0864	0.0741	0.0864	0.1358	0.2222	0.0864	0.3086	0.1111	0.0988	0.0617	0.0617	0.0864	0.0988	0.0494	0.0247	0.0370	0.0123	0.2963	0.0741	0.0247	0.0370	0.1235	0.0123	0.0494	0.0494	0.0247	0.0988	0.0000	160
0.0864	0.0741	0.0864	0.1358	0.2346	0.0864	0.3457	0.1235	0.0988	0.0617	0.0617	0.1235	0.0988	0.0494	0.0247	0.0370	0.0247	0.2963	0.0741	0.0247	0.0370	0.1235	0.0123	0.0617	0.0494	0.0247	0.0988	0.0000	170
0.0864	0.0864	0.0864	0.1481	0.2716	0.0864	0.3457	0.1235	0.0988	0.0741	0.0741	0.1235	0.0988	0.0494	0.0370	0.0370	0.0370	0.3086	0.0741	0.0370	0.0617	0.1358	0.0123	0.0617	0.0494	0.0370	0.0988	0.0000	180
0.0864	0.0864	0.0864	0.1481	0.2840	0.0864	0.3580	0.1235	0.0988	0.0864	0.1111	0.1358	0.1111	0.0617	0.0370	0.0370	0.0370	0.3457	0.0741	0.0494	0.0617	0.1358	0.0123	0.0617	0.0617	0.0370	0.0988	0.0000	190
0.1235	0.1235	0.1111	0.1481	0.2963	0.0988	0.3704	0.1481	0.1481	0.0988	0.1235	0.1358	0.1358	0.0864	0.0494	0.0494	0.0494	0.3580	0.1111	0.0494	0.0617	0.1358	0.0123	0.0617	0.0741	0.0370	0.1481	0.0000	200
0.1358	0.1358	0.1235	0.1728	0.3210	0.1111	0.3704	0.1481	0.1481	0.1111	0.1235	0.1481	0.1358	0.0988	0.0617	0.0617	0.0494	0.3704	0.1235	0.0617	0.0617	0.1358	0.0370	0.0741	0.0741	0.0494	0.1481	0.0000	210
0.1358	0.1481	0.1235	0.1852	0.3210	0.1111	0.3704	0.1481	0.1481	0.1235	0.1358	0.1605	0.1481	0.0988	0.0617	0.0617	0.0617	0.3827	0.1235	0.0617	0.0617	0.1481	0.0370	0.0864	0.0864	0.0494	0.1481	0.0000	220
0.1358	0.1481	0.1235	0.1852	0.3457	0.1111	0.3704	0.1605	0.1481	0.1358	0.1358	0.1728	0.1605	0.1111	0.0741	0.0617	0.0617	0.3827	0.1235	0.0741	0.0617	0.1481	0.0370	0.0864	0.0864	0.0494	0.1481	0.0123	230
0.1481	0.1605	0.1235	0.1975	0.3704	0.1111	0.3704	0.1728	0.1605	0.1605	0.1358	0.1852	0.1852	0.1358	0.0741	0.0617	0.0741	0.3827	0.1358	0.0741	0.0617	0.1481	0.0370	0.0864	0.0864	0.0494	0.1605	0.0123	240
0.1481	0.1605	0.1235	0.2099	0.3827	0.1111	0.3704	0.1852	0.1605	0.1605	0.1358	0.1852	0.1975	0.1605	0.0741	0.0741	0.0864	0.4074	0.1358	0.0741	0.0741	0.1605	0.0370	0.0864	0.0988	0.0494	0.1605	0.0123	250
0.1728	0.1605	0.1358	0.2222	0.4074	0.1111	0.3827	0.1975	0.1728	0.1605	0.1481	0.1975	0.1975	0.1605	0.0741	0.0741	0.0864	0.4074	0.1605	0.0741	0.0741	0.1605	0.0370	0.0988	0.0988	0.0494	0.1605	0.0123	260
0.1728	0.1728	0.1481	0.2346	0.4444	0.1235	0.3951	0.1975	0.1728	0.1605	0.1481	0.1975	0.1975	0.1605	0.0741	0.0741	0.0864	0.4198	0.1728	0.0741	0.0864	0.1605	0.0494	0.0988	0.1111	0.0494	0.1605	0.0123	270
0.1728	0.1728	0.1481	0.2346	0.4444	0.1235	0.4074	0.2346	0.1728	0.1605	0.1481	0.1975	0.1975	0.1728	0.0741	0.0741	0.0988	0.4321	0.1728	0.0741	0.0864	0.1728	0.0494	0.0988	0.1111	0.0494	0.1605	0.0123	280
0.1728	0.1728	0.1481	0.2346	0.4444	0.1235	0.4198	0.2469	0.1728	0.1605	0.1481	0.1975	0.1975	0.1728	0.0741	0.0741	0.0988	0.4568	0.1728	0.0741	0.0864	0.1852	0.0494	0.1111	0.1235	0.0617	0.1605	0.0247	290
0.1975	0.1975	0.1605	0.2469	0.4444	0.1235	0.4321	0.2469	0.1852	0.1605	0.1481	0.2099	0.2099	0.1728	0.0741	0.0741	0.0988	0.4568	0.1852	0.0741	0.0864	0.2222	0.0494	0.1111	0.1235	0.0741	0.1728	0.0247	300
0.1975	0.1975	0.1605	0.2469	0.4444	0.1235	0.4321	0.2469	0.1852	0.1605	0.1481	0.2099	0.2099	0.1728	0.0741	0.0741	0.0988	0.4815	0.1852	0.0741	0.0864	0.2222	0.0494	0.1358	0.1235	0.0741	0.1728	0.0247	310
0.1975	0.1975	0.1605	0.2469	0.4691	0.1235	0.4444	0.2716	0.1975	0.1605	0.1481	0.2099	0.2099	0.1728	0.0741	0.0864	0.0988	0.4815	0.1852	0.0741	0.1111	0.2222	0.0494	0.1358	0.1358	0.0741	0.1852	0.0247	320
0.2099	0.2099	0.1728	0.2593	0.4815	0.1235	0.4444	0.2716	0.2099	0.1728	0.1481	0.2099	0.2099	0.1852	0.0864	0.0864	0.0988	0.4938	0.1975	0.0864	0.1111	0.2222	0.0494	0.1358	0.1358	0.0864	0.1975	0.0247	330
0.2099	0.2099	0.1728	0.2593	0.4815	0.1235	0.4691	0.2716	0.2099	0.1852	0.1605	0.2099	0.2099	0.1975	0.0864	0.0864	0.0988	0.4938	0.1975	0.0988	0.1111	0.2222	0.0494	0.1358	0.1481	0.0864	0.1975	0.0247	340
0.2222	0.2222	0.1728	0.2716	0.4815	0.1235	0.4691	0.2716	0.2222	0.1852	0.1852	0.2099	0.2099	0.1975	0.0864	0.0988	0.0988	0.4938	0.2099	0.0988	0.1111	0.2222	0.0494	0.1481	0.1481	0.0864	0.2099	0.0247	350
0.2222	0.2222	0.1852	0.2716	0.4815	0.1235	0.4691	0.2716	0.2222	0.1852	0.1852	0.2099	0.2222	0.2099	0.0864	0.0988	0.0988	0.4938	0.2099	0.0988	0.1235	0.2222	0.0494	0.1481	0.1605	0.0864	0.2099	0.0247	360
0.2222	0.2222	0.1852	0.2716	0.4815	0.1358	0.5185	0.2716	0.2222	0.1852	0.1852	0.2099	0.2346	0.2099	0.0864	0.0988	0.0988	0.5062	0.2099	0.0988	0.1358	0.2346	0.0494	0.1605	0.1605	0.0988	0.2099	0.0247	370
0.2222	0.2222	0.1852	0.2716	0.4815	0.1358	0.5185	0.2716	0.2222	0.1852	0.1852	0.2222	0.2346	0.2099	0.0864	0.0988	0.0988	0.5185	0.2099	0.0988	0.1605	0.2346	0.0988	0.1605	0.1852	0.0988	0.2099	0.0247	380
0.2222	0.2222	0.1852	0.2716	0.4938	0.1358	0.5185	0.2716	0.2222	0.1852	0.1852	0.2346	0.2469	0.2099	0.0864	0.0988	0.0988	0.5309	0.2099	0.0988	0.1605	0.2346	0.0988	0.1605	0.1852	0.0988	0.2099	0.0247	390
0.2222	0.2222	0.1852	0.2716	0.4938	0.1358	0.5185	0.2840	0.2222	0.1975	0.1852	0.2469	0.2469	0.2099	0.0864	0.0988	0.0988	0.5432	0.2222	0.0988	0.1605	0.2346	0.0988	0.1728	0.1852	0.0988	0.2099	0.0247	400
0.2222	0.2222	0.1852	0.2716	0.4938	0.1358	0.5185	0.2840	0.2222	0.1975	0.1852	0.2469	0.2469	0.2099	0.0864	0.0988	0.0988	0.5679	0.2222	0.0988	0.1605	0.2469	0.0988	0.1728	0.1852	0.0988	0.2099	0.0247	410
0.2222	0.2222	0.1852	0.2840	0.4938	0.1358	0.5185	0.2840	0.2222	0.1975	0.1852	0.2469	0.2469	0.2099	0.0864	0.1111	0.1235	0.5679	0.2222	0.0988	0.1728	0.2469	0.0988	0.1728	0.1852	0.1111	0.2099	0.0370	420
0.2222	0.2222	0.1852	0.2840	0.4938	0.1358	0.5185	0.2840	0.2222	0.1975	0.1975	0.2469	0.2469	0.2099	0.0864	0.1358	0.1235	0.5926	0.2222	0.0988	0.1852	0.2469	0.0988	0.1728	0.1852	0.1111	0.2099	0.0370	430
0.2222	0.2222	0.1852	0.2840	0.4938	0.1358	0.5185	0.2840	0.2346	0.1975	0.1975	0.2469	0.2469	0.2222	0.0988	0.1481	0.1358	0.5926	0.2222	0.1111	0.1852	0.2469	0.0988	0.1852	0.1975	0.1111	0.2222	0.0494	440
0.2222	0.2222	0.1852	0.2840	0.4938	0.1358	0.5309	0.2840	0.2346	0.1975	0.1975	0.2469	0.2469	0.2222	0.1111	0.1481	0.1358	0.5926	0.2222	0.1111	0.1852	0.2469	0.0988	0.1975	0.1975	0.1111	0.2346	0.0494	450
0.2222	0.2346	0.1852	0.2840	0.4938	0.1358	0.5309	0.2840	0.2346	0.1975	0.1975	0.2469	0.2469	0.2222	0.1235	0.1481	0.1358	0.6173	0.2222	0.1235	0.1852	0.2593	0.0988	0.1975	0.2222	0.1111	0.2346	0.0494	460
0.2222	0.2346	0.1975	0.2840	0.4938	0.1358	0.5309	0.2840	0.2469	0.1975	0.1975	0.2469	0.2469	0.2222	0.1481	0.1481	0.1358	0.6420	0.2222	0.1481	0.1975	0.2593	0.0988	0.1975	0.2222	0.1358	0.2346	0.0494	470
0.2222	0.2346	0.1975	0.2840	0.4938	0.1358	0.5309	0.2840	0.2469	0.1975	0.1975	0.2469	0.2469	0.2469	0.1481	0.1481	0.1605	0.6420	0.2222	0.1481	0.2099	0.2593	0.0988	0.1975	0.2222	0.1358	0.2469	0.0494	480
0.2346	0.2469	0.1975	0.2963	0.4938	0.1481	0.5309	0.2840	0.2469	0.1975	0.2099	0.2469	0.2469	0.2593	0.1481	0.1481	0.1852	0.6420	0.2222	0.1481	0.2099	0.2593	0.0988	0.1975	0.2222	0.1358	0.2469	0.0494	490
0.2346	0.2469	0.1975	0.2963	0.4938	0.1481	0.5309	0.2840	0.2469	0.1975	0.2222	0.2593	0.2593	0.2593	0.1481	0.1481	0.1852	0.6543	0.2222	0.1605	0.2099	0.2716	0.0988	0.1975	0.2222	0.1358	0.2469	0.0494	500
0.2346	0.2469	0.1975	0.2963	0.4938	0.1481	0.5432	0.2840	0.2469	0.2099	0.2222	0.2593	0.2593	0.2716	0.1481	0.1481	0.1852	0.6543	0.2346	0.1728	0.2222	0.2716	0.0988	0.1975	0.2222	0.1358	0.2469	0.0494	510
0.2469	0.2469	0.1975	0.2963	0.4938	0.1481	0.5556	0.2840	0.2469	0.2099	0.2222	0.2593	0.2593	0.2716	0.1481	0.1605	0.1852	0.6543	0.2469	0.1852	0.2222	0.2716	0.1111	0.1975	0.2222	0.1358	0.2469	0.0494	520
0.2469	0.2593	0.1975	0.2963	0.4938	0.1481	0.5556	0.2840	0.2469	0.2099	0.2222	0.2593	0.2593	0.2716	0.1605	0.1605	0.1852	0.6667	0.2469	0.1975	0.2222	0.2716	0.1111	0.1975	0.2222	0.1358	0.2469	0.0617	530
0.2469	0.2593	0.1975	0.2963	0.4938	0.1481	0.5556	0.2840	0.2469	0.2099	0.2222	0.2593	0.2716	0.2716	0.1605	0.1605	0.1852	0.6667	0.2469	0.1975	0.2222	0.2716	0.1111	0.1975	0.2222	0.1481	0.2469	0.0617	540
0.2469	0.2593	0.1975	0.2963	0.4938	0.1481	0.5556	0.2840	0.2469	0.2099	0.2222	0.2716	0.2716	0.2716	0.1728	0.1605	0.1975	0.6790	0.2469	0.2099	0.2222	0.2716	0.1111	0.1975	0.2222	0.1481	0.2469	0.0617	550
0.2469	0.2593	0.1975	0.2963	0.5062	0.1481	0.5556	0.2840	0.2469	0.2099	0.2346	0.2716	0.2716	0.2716	0.1728	0.1605	0.1975	0.6790	0.2469	0.2099	0.2222	0.2716	0.1111	0.1975	0.2222	0.1605	0.2469	0.0617	560
0.2593	0.2593	0.2099	0.2963	0.5062	0.1481	0.5556	0.2840	0.2469	0.2099	0.2346	0.2716	0.2716	0.2716	0.1728	0.1605	0.2099	0.6790	0.2593	0.2099	0.2222	0.2716	0.1111	0.1975	0.2222	0.1605	0.2593	0.0617	570
0.2716	0.2716	0.2222	0.3086	0.5062	0.1605	0.5679	0.2840	0.2593	0.2222	0.2346	0.2716	0.2716	0.2716	0.1728	0.1605	0.2099	0.6790	0.2593	0.2222	0.2222	0.2716	0.1111	0.1975	0.2222	0.1605	0.2716	0.0617	580
0.2716	0.2716	0.2346	0.3086	0.5185	0.1605	0.5679	0.2840	0.2593	0.2222	0.2346	0.2716	0.2716	0.2716	0.1975	0.1605	0.2222	0.6790	0.2593	0.2346	0.2222	0.2716	0.1111	0.1975	0.2222	0.1728	0.2716	0.0617	590
0.2716	0.2716	0.2469	0.3086	0.5309	0.1605	0.5802	0.2840	0.2593	0.2222	0.2346	0.2716	0.2716	0.2716	0.1975	0.1605	0.2346	0.6790	0.2593	0.2346	0.2222	0.2840	0.1358	0.1975	0.2222	0.1852	0.2716	0.0617	600
0.2716	0.2716	0.2593	0.3086	0.5432	0.1728	0.5802	0.2840	0.2593	0.2222	0.2469	0.2716	0.2716	0.2716	0.1975	0.1605	0.2346	0.6790	0.2593	0.2346	0.2222	0.2840	0.1358	0.1975	0.2222	0.1852	0.2716	0.0617	610
0.2716	0.2716	0.2593	0.3086	0.5432	0.1728	0.5802	0.2840	0.2593	0.2222	0.2469	0.2840	0.2716	0.2716	0.1975	0.1728	0.2346	0.6790	0.2593	0.2346	0.2222	0.2840	0.1358	0.1975	0.2222	0.1852	0.2716	0.0617	620
0.2716	0.2840	0.2593	0.3086	0.5432	0.1728	0.5802	0.2840	0.2593	0.2346	0.2469	0.2840	0.2716	0.2716	0.1975	0.1728	0.2346	0.6790	0.2593	0.2346	0.2222	0.2840	0.1358	0.2099	0.2222	0.1852	0.2716	0.0617	630
0.2716	0.2840	0.2593	0.3086	0.5432	0.1728	0.5926	0.2840	0.2593	0.2346	0.2469	0.2840	0.2716	0.2716	0.1975	0.1728	0.2346	0.6790	0.2593	0.2346	0.2222	0.2840	0.1358	0.2099	0.2222	0.1852	0.2716	0.0617	640
0.2716	0.2963	0.2593	0.3086	0.5432	0.1728	0.5926	0.2840	0.2716	0.2346	0.2469	0.2840	0.2840	0.2716	0.2099	0.1852	0.2346	0.6790	0.2593	0.2346	0.2222	0.2840	0.1358	0.2099	0.2222	0.1852	0.2716	0.0617	650
0.2840	0.3086	0.2716	0.3086	0.5679	0.1728	0.5926	0.2840	0.2840	0.2346	0.2469	0.2840	0.2840	0.2716	0.2099	0.1852	0.2346	0.6790	0.2716	0.2346	0.2222	0.2840	0.1358	0.2099	0.2222	0.1852	0.2716	0.0864	660
0.2840	0.3086	0.2716	0.3086	0.5679	0.1728	0.5926	0.2840	0.2840	0.2346	0.2469	0.2840	0.2840	0.2716	0.2099	0.1975	0.2469	0.6790	0.2716	0.2346	0.2222	0.2840	0.1358	0.2099	0.2222	0.1852	0.2840	0.1111	670
0.2840	0.3086	0.2716	0.3210	0.5802	0.1728	0.5926	0.2963	0.2840	0.2346	0.2469	0.2840	0.2963	0.2716	0.2099	0.1975	0.2593	0.6790	0.2716	0.2346	0.2222	0.2840	0.1605	0.2099	0.2222	0.1975	0.2840	0.1111	680
0.2840	0.3086	0.2716	0.3210	0.5802	0.1728	0.5926	0.2963	0.2963	0.2346	0.2469	0.2963	0.2963	0.2840	0.2222	0.2099	0.2593	0.6790	0.2716	0.2346	0.2346	0.2963	0.1605	0.2099	0.2222	0.2222	0.2963	0.1111	690
0.2963	0.3210	0.2716	0.3210	0.5802	0.1728	0.5926	0.2963	0.2963	0.2346	0.2469	0.2963	0.2963	0.2840	0.2222	0.2099	0.2716	0.6790	0.2840	0.2346	0.2346	0.2963	0.1605	0.2099	0.2346	0.2222	0.2963	0.1111	700
0.2963	0.3210	0.2716	0.3210	0.5802	0.1728	0.6049	0.2963	0.2963	0.2346	0.2469	0.2963	0.2963	0.2840	0.2222	0.2099	0.2716	0.6914	0.2840	0.2346	0.2346	0.2963	0.1605	0.2099	0.2469	0.2222	0.2963	0.1111	710
0.2963	0.3210	0.2716	0.3210	0.5802	0.1728	0.6049	0.2963	0.2963	0.2469	0.2469	0.2963	0.2963	0.2963	0.2222	0.2099	0.2840	0.6914	0.2840	0.2346	0.2469	0.3086	0.1605	0.2099	0.2593	0.2346	0.2963	0.1235	720
0.2963	0.3210	0.2716	0.3333	0.5926	0.1852	0.6173	0.2963	0.2963	0.2469	0.2469	0.2963	0.2963	0.3086	0.2222	0.2099	0.2840	0.6914	0.2840	0.2346	0.2469	0.3086	0.1605	0.2222	0.2716	0.2346	0.2963	0.1235	730
0.2963	0.3210	0.2716	0.3333	0.5926	0.1852	0.6173	0.2963	0.2963	0.2469	0.2469	0.2963	0.2963	0.3086	0.2222	0.2099	0.2840	0.6914	0.2840	0.2346	0.2469	0.3086	0.1605	0.2222	0.2716	0.2469	0.2963	0.1235	740
0.2963	0.3210	0.2716	0.3333	0.6049	0.1852	0.6173	0.2963	0.2963	0.2469	0.2469	0.2963	0.2963	0.3086	0.2222	0.2099	0.2840	0.7160	0.2840	0.2346	0.2469	0.3086	0.1605	0.2222	0.2716	0.2469	0.2963	0.1235	750
0.2963	0.3210	0.2716	0.3333	0.6049	0.1852	0.6173	0.2963	0.2963	0.2469	0.2469	0.2963	0.2963	0.3210	0.2222	0.2099	0.2963	0.7160	0.2840	0.2346	0.2593	0.3086	0.1605	0.2346	0.2840	0.2593	0.2963	0.1235	760
0.2963	0.3210	0.2716	0.3333	0.6049	0.1852	0.6173	0.3086	0.2963	0.2469	0.2469	0.2963	0.2963	0.3333	0.2222	0.2099	0.2963	0.7160	0.2963	0.2346	0.2593	0.3086	0.1728	0.2593	0.2840	0.2716	0.2963	0.1358	770
0.2963	0.3210	0.2716	0.3333	0.6173	0.1852	0.6173	0.3086	0.2963	0.2469	0.2469	0.2963	0.2963	0.3333	0.2222	0.2222	0.2963	0.7160	0.2963	0.2346	0.2593	0.3086	0.1728	0.2593	0.2840	0.2716	0.2963	0.1358	780
0.2963	0.3210	0.2716	0.3333	0.6296	0.1852	0.6173	0.3086	0.2963	0.2469	0.2593	0.2963	0.2963	0.3333	0.2222	0.2222	0.2963	0.7160	0.2963	0.2346	0.2593	0.3086	0.1728	0.2593	0.2840	0.2716	0.2963	0.1481	790
0.2963	0.3210	0.2716	0.3333	0.6296	0.1852	0.6173	0.3086	0.2963	0.2469	0.2593	0.2963	0.2963	0.3457	0.2222	0.2222	0.3086	0.7160	0.2963	0.2346	0.2593	0.3086	0.1728	0.2593	0.2840	0.2716	0.2963	0.1481	800
0.2963	0.3210	0.2716	0.3333	0.6296	0.1852	0.6173	0.3086	0.2963	0.2593	0.2593	0.2963	0.2963	0.3457	0.2222	0.2222	0.3086	0.7160	0.2963	0.2346	0.2593	0.3086	0.1728	0.2593	0.2963	0.2716	0.2963	0.1481	810
0.2963	0.3210	0.2716	0.3333	0.6420	0.1852	0.6173	0.3210	0.2963	0.2593	0.2593	0.2963	0.2963	0.3457	0.2222	0.2222	0.3086	0.7160	0.2963	0.2346	0.2593	0.3086	0.1728	0.2593	0.2963	0.2716	0.2963	0.1605	820
0.2963	0.3333	0.2716	0.3333	0.6420	0.1852	0.6173	0.3210	0.2963	0.2593	0.2593	0.2963	0.3086	0.3457	0.2222	0.2222	0.3086	0.7160	0.3086	0.2346	0.2593	0.3086	0.1728	0.2593	0.2963	0.2716	0.2963	0.1605	830
0.3086	0.3457	0.2716	0.3333	0.6420	0.1852	0.6173	0.3210	0.2963	0.2593	0.2593	0.2963	0.3086	0.3457	0.2222	0.2222	0.3086	0.7160	0.3210	0.2346	0.2593	0.3086	0.1728	0.2593	0.2963	0.2716	0.2963	0.1728	840
0.3086	0.3457	0.2716	0.3333	0.6420	0.1852	0.6296	0.3333	0.2963	0.2593	0.2593	0.2963	0.3086	0.3457	0.2222	0.2222	0.3086	0.7160	0.3210	0.2346	0.2593	0.3086	0.1728	0.2593	0.2963	0.2716	0.2963	0.1728	850
0.3086	0.3457	0.2716	0.3333	0.6420	0.1852	0.6296	0.3333	0.2963	0.2593	0.2593	0.2963	0.3210	0.3457	0.2222	0.2222	0.3086	0.7160	0.3210	0.2346	0.2593	0.3086	0.1728	0.2716	0.3086	0.2716	0.2963	0.1728	860
0.3086	0.3457	0.2716	0.3333	0.6420	0.1852	0.6296	0.3333	0.2963	0.2593	0.2593	0.2963	0.3210	0.3457	0.2222	0.2346	0.3086	0.7284	0.3210	0.2346	0.2593	0.3210	0.1728	0.2716	0.3210	0.2716	0.2963	0.1852	870
0.3086	0.3457	0.2716	0.3333	0.6420	0.1852	0.6296	0.3333	0.2963	0.2593	0.2593	0.2963	0.3210	0.3580	0.2222	0.2346	0.3210	0.7407	0.3210	0.2346	0.2593	0.3210	0.1728	0.2716	0.3210	0.2716	0.3086	0.1852	880
0.3086	0.3457	0.2716	0.3333	0.6420	0.1852	0.6296	0.3333	0.2963	0.2593	0.2593	0.2963	0.3210	0.3580	0.2222	0.2346	0.3210	0.7407	0.3210	0.2346	0.2593	0.3210	0.1728	0.2716	0.3210	0.2716	0.3086	0.1975	890
0.3086	0.3457	0.2840	0.3333	0.6420	0.1852	0.6296	0.3333	0.2963	0.2593	0.2593	0.2963	0.3333	0.3580	0.2222	0.2346	0.3210	0.7407	0.3210	0.2346	0.2716	0.3333	0.1728	0.2716	0.3210	0.2716	0.3086	0.2099	900
0.3086	0.3457	0.2840	0.3333	0.6543	0.1852	0.6296	0.3333	0.2963	0.2593	0.2593	0.2963	0.3333	0.3580	0.2222	0.2346	0.3210	0.7407	0.3210	0.2346	0.2716	0.3333	0.1728	0.2716	0.3210	0.2716	0.3086	0.2099	910
0.3086	0.3457	0.2840	0.3333	0.6543	0.1975	0.6296	0.3333	0.2963	0.2593	0.2593	0.3086	0.3457	0.3580	0.2222	0.2346	0.3210	0.7407	0.3210	0.2469	0.2716	0.3333	0.1728	0.2716	0.3210	0.2716	0.3086	0.2099	920
0.3086	0.3457	0.2963	0.3333	0.6543	0.1975	0.6296	0.3333	0.2963	0.2593	0.2593	0.3086	0.3457	0.3580	0.2346	0.2346	0.3210	0.7407	0.3210	0.2469	0.2716	0.3333	0.1728	0.2716	0.3210	0.2716	0.3086	0.2099	930
0.3086	0.3457	0.2963	0.3333	0.6667	0.1975	0.6296	0.3333	0.2963	0.2593	0.2593	0.3210	0.3457	0.3580	0.2346	0.2346	0.3210	0.7407	0.3210	0.2469	0.2716	0.3333	0.1728	0.2716	0.3210	0.2716	0.3086	0.2099	940
0.3086	0.3457	0.2963	0.3333	0.6667	0.2099	0.6420	0.3333	0.2963	0.2593	0.2593	0.3210	0.3457	0.3580	0.2346	0.2469	0.3333	0.7407	0.3210	0.2469	0.2716	0.3333	0.1728	0.2716	0.3210	0.2716	0.3086	0.2099	950
0.3086	0.3457	0.2963	0.3333	0.6667	0.2099	0.6420	0.3333	0.2963	0.2593	0.2593	0.3333	0.3457	0.3580	0.2346	0.2469	0.3333	0.7407	0.3210	0.2469	0.2716	0.3333	0.1728	0.2716	0.3210	0.2716	0.3086	0.2099	960
0.3086	0.3457	0.2963	0.3333	0.6667	0.2099	0.6420	0.3333	0.2963	0.2593	0.2593	0.3333	0.3457	0.3580	0.2346	0.2469	0.3333	0.7407	0.3210	0.2469	0.2840	0.3333	0.1852	0.2716	0.3210	0.2716	0.3086	0.2099	970
0.3086	0.3457	0.2963	0.3333	0.6667	0.2099	0.6420	0.3333	0.2963	0.2593	0.2593	0.3457	0.3457	0.3580	0.2346	0.2469	0.3333	0.7407	0.3210	0.2469	0.2840	0.3333	0.1852	0.2716	0.3210	0.2716	0.3086	0.2099	980
0.3210	0.3457	0.2963	0.3333	0.6667	0.2099	0.6420	0.3333	0.2963	0.2593	0.2593	0.3457	0.3457	0.3580	0.2346	0.2469	0.3457	0.7407	0.3210	0.2469	0.2840	0.3333	0.1852	0.2716	0.3210	0.2716	0.3086	0.2099	990
0.3210	0.3457	0.2963	0.3333	0.6667	0.2099	0.6420	0.3333	0.2963	0.2593	0.2593	0.3457	0.3457	0.3580	0.2346	0.2593	0.3457	0.7531	0.3210	0.2469	0.2840	0.3333	0.1852	0.2716	0.3210	0.2716	0.3086	0.2099	1000
0.3210	0.3457	0.2963	0.3333	0.6914	0.2099	0.6543	0.3457	0.2963	0.2593	0.2593	0.3580	0.3580	0.3704	0.2469	0.2963	0.3580	0.7531	0.3210	0.2469	0.2963	0.3457	0.1975	0.2963	0.3333	0.2840	0.3086	0.2222	1100
0.3333	0.3580	0.2963	0.3333	0.6914	0.2099	0.6667	0.3704	0.3086	0.2716	0.2593	0.3580	0.3580	0.3951	0.2469	0.2963	0.3704	0.7654	0.3333	0.2469	0.2963	0.3580	0.1975	0.2963	0.3457	0.2840	0.3210	0.2222	1200
0.3333	0.3580	0.2963	0.3457	0.7037	0.2099	0.6790	0.3827	0.3210	0.2716	0.2593	0.3580	0.3580	0.4321	0.2469	0.2963	0.3951	0.7654	0.3333	0.2469	0.2963	0.3580	0.1975	0.2963	0.3457	0.2963	0.3333	0.2346	1300
0.3333	0.3580	0.2963	0.3457	0.7037	0.2222	0.6790	0.3827	0.3333	0.2716	0.2593	0.3580	0.3704	0.4444	0.2593	0.2963	0.3951	0.7654	0.3333	0.2716	0.2963	0.3580	0.2099	0.3086	0.3457	0.3210	0.3457	0.2346	1400
0.3333	0.3580	0.3086	0.3457	0.7037	0.2222	0.6790	0.3827	0.3333	0.2716	0.2716	0.3580	0.3704	0.4568	0.2593	0.2963	0.3951	0.7778	0.3333	0.2716	0.2963	0.3580	0.2099	0.3333	0.3704	0.3333	0.3457	0.2469	1500
0.3333	0.3580	0.3086	0.3457	0.7284	0.2222	0.6790	0.4074	0.3333	0.2716	0.2840	0.3580	0.3704	0.4568	0.2716	0.2963	0.3951	0.8025	0.3457	0.2716	0.3086	0.3580	0.2222	0.3457	0.3704	0.3457	0.3457	0.2469	1600
0.3333	0.3580	0.3086	0.3457	0.7284	0.2222	0.6790	0.4074	0.3333	0.3086	0.2963	0.3827	0.3704	0.4568	0.2716	0.2963	0.3951	0.8025	0.3457	0.2716	0.3086	0.3704	0.2222	0.3457	0.3704	0.3457	0.3457	0.2716	1700
0.3457	0.3580	0.3086	0.3580	0.7284	0.2222	0.7037	0.4074	0.3333	0.3086	0.2963	0.3827	0.3951	0.4815	0.2716	0.2963	0.3951	0.8148	0.3580	0.2840	0.3086	0.3704	0.2222	0.3457	0.3704	0.3457	0.3457	0.2716	1800
0.3457	0.3580	0.3086	0.3704	0.7284	0.2222	0.7037	0.4198	0.3333	0.3086	0.2963	0.3951	0.3951	0.4815	0.2716	0.2963	0.4074	0.8148	0.3580	0.2840	0.3086	0.3704	0.2346	0.3457	0.3827	0.3580	0.3457	0.2716	1900
0.3457	0.3580	0.3086	0.3704	0.7531	0.2222	0.7037	0.4198	0.3333	0.3086	0.2963	0.3951	0.3951	0.4815	0.2716	0.2963	0.4074	0.8148	0.3580	0.2840	0.3086	0.3704	0.2346	0.3580	0.3827	0.3704	0.3457	0.2716	2000
0.3457	0.3580	0.3086	0.3951	0.7531	0.2222	0.7160	0.4198	0.3333	0.3086	0.2963	0.3951	0.3951	0.4815	0.2840	0.2963	0.4074	0.8148	0.3580	0.2963	0.3086	0.3704	0.2716	0.3580	0.3827	0.3704	0.3457	0.2840	2100
0.3457	0.3704	0.3086	0.3951	0.7531	0.2222	0.7160	0.4321	0.3333	0.3086	0.2963	0.3951	0.4074	0.4938	0.2840	0.2963	0.4198	0.8148	0.3580	0.2963	0.3086	0.3704	0.2716	0.3580	0.3827	0.3704	0.3457	0.2840	2200
0.3457	0.3827	0.3086	0.3951	0.7531	0.2222	0.7160	0.4321	0.3333	0.3086	0.2963	0.3951	0.4074	0.4938	0.2840	0.2963	0.4321	0.8148	0.3580	0.2963	0.3086	0.3704	0.2716	0.3580	0.3827	0.3704	0.3457	0.2840	2300
0.3457	0.3827	0.3086	0.3951	0.7531	0.2222	0.7284	0.4321	0.3333	0.3086	0.2963	0.3951	0.4074	0.5062	0.2840	0.2963	0.4444	0.8148	0.3580	0.2963	0.3086	0.3704	0.2716	0.3580	0.3827	0.3704	0.3457	0.2840	2400
0.3457	0.3951	0.3086	0.3951	0.7654	0.2346	0.7407	0.4568	0.3333	0.3086	0.2963	0.3951	0.4074	0.5062	0.2840	0.3210	0.4568	0.8395	0.3580	0.2963	0.3333	0.3704	0.2716	0.3704	0.3827	0.3827	0.3457	0.2840	2500
0.3457	0.3951	0.3086	0.4074	0.7654	0.2346	0.7407	0.4568	0.3333	0.3086	0.2963	0.3951	0.4074	0.5062	0.2840	0.3210	0.4691	0.8395	0.3580	0.2963	0.3333	0.3704	0.2716	0.3704	0.3951	0.3951	0.3457	0.2840	2600
0.3457	0.3951	0.3210	0.4198	0.7654	0.2469	0.7407	0.4568	0.3333	0.3086	0.2963	0.3951	0.4074	0.5062	0.2840	0.3210	0.4691	0.8395	0.3580	0.3086	0.3333	0.3951	0.2840	0.3704	0.3951	0.3951	0.3457	0.2840	2700
0.3457	0.3951	0.3210	0.4198	0.7654	0.2469	0.7407	0.4815	0.3333	0.3086	0.2963	0.4074	0.4198	0.5062	0.2840	0.3210	0.4691	0.8395	0.3580	0.3086	0.3333	0.3951	0.2840	0.3704	0.3951	0.3951	0.3457	0.2840	2800
0.3457	0.3951	0.3210	0.4198	0.7654	0.2469	0.7407	0.4938	0.3333	0.3086	0.3086	0.4074	0.4198	0.5062	0.2840	0.3333	0.4691	0.8395	0.3580	0.3086	0.3457	0.3951	0.2840	0.3704	0.3951	0.3951	0.3457	0.2840	2900
0.3704	0.3951	0.3210	0.4198	0.7654	0.2469	0.7407	0.5062	0.3333	0.3086	0.3086	0.4074	0.4198	0.5062	0.2840	0.3333	0.4691	0.8395	0.3580	0.3086	0.3457	0.4074	0.2840	0.3704	0.3951	0.3951	0.3457	0.2963	3000
0.3704	0.3951	0.3210	0.4198	0.7778	0.2593	0.7531	0.5062	0.3333	0.3086	0.3086	0.4074	0.4321	0.5062	0.2840	0.3333	0.4691	0.8395	0.3580	0.3086	0.3457	0.4074	0.2840	0.3704	0.3951	0.3951	0.3457	0.2963	3100
0.3704	0.3951	0.3210	0.4198	0.7778	0.2716	0.7531	0.5062	0.3457	0.3086	0.3086	0.4198	0.4444	0.5062	0.2840	0.3333	0.4691	0.8395	0.3580	0.3086	0.3580	0.4074	0.2840	0.3704	0.3951	0.3951	0.3580	0.2963	3200
0.3704	0.3951	0.3210	0.4198	0.7778	0.2963	0.7654	0.5062	0.3580	0.3086	0.3210	0.4198	0.4444	0.5185	0.2840	0.3333	0.4691	0.8395	0.3580	0.3086	0.3580	0.4074	0.2840	0.3704	0.4074	0.3951	0.3580	0.2963	3300
0.3704	0.4074	0.3210	0.4444	0.7778	0.2963	0.7654	0.5185	0.3704	0.3086	0.3210	0.4198	0.4444	0.5185	0.2840	0.3333	0.4691	0.8395	0.3580	0.3086	0.3580	0.4198	0.2840	0.3827	0.4074	0.4074	0.3580	0.2963	3400
0.3704	0.4074	0.3210	0.4444	0.7901	0.2963	0.7778	0.5185	0.3704	0.3210	0.3210	0.4444	0.4444	0.5185	0.2840	0.3333	0.4691	0.8395	0.3580	0.3086	0.3580	0.4198	0.2963	0.3827	0.4074	0.4198	0.3580	0.2963	3500
0.3827	0.4074	0.3333	0.4444	0.7901	0.3086	0.7778	0.5185	0.3704	0.3333	0.3210	0.4444	0.4444	0.5185	0.2840	0.3333	0.4691	0.8395	0.3580	0.3086	0.3580	0.4198	0.2963	0.3951	0.4074	0.4321	0.3580	0.2963	3600
0.3951	0.4074	0.3457	0.4444	0.7901	0.3086	0.7778	0.5185	0.3704	0.3333	0.3210	0.4444	0.4444	0.5309	0.2840	0.3333	0.4691	0.8395	0.3580	0.3086	0.3580	0.4198	0.2963	0.3951	0.4074	0.4321	0.3580	0.2963	3700
0.3951	0.4198	0.3457	0.4568	0.7901	0.3086	0.7778	0.5185	0.3704	0.3457	0.3210	0.4568	0.4444	0.5309	0.2840	0.3580	0.4691	0.8395	0.3580	0.3086	0.3580	0.4198	0.2963	0.3951	0.4074	0.4321	0.3580	0.2963	3800
0.3951	0.4198	0.3580	0.4568	0.7901	0.3086	0.7778	0.5185	0.3704	0.3457	0.3210	0.4568	0.4444	0.5432	0.2840	0.3580	0.4815	0.8395	0.3580	0.3086	0.3580	0.4198	0.2963	0.3951	0.4074	0.4321	0.3704	0.2963	3900
0.3951	0.4198	0.3580	0.4568	0.8025	0.3086	0.7901	0.5185	0.3704	0.3457	0.3210	0.4568	0.4444	0.5432	0.2840	0.3580	0.4815	0.8395	0.3580	0.3086	0.3580	0.4198	0.2963	0.3951	0.4074	0.4321	0.3704	0.3086	4000
0.3951	0.4198	0.3580	0.4568	0.8025	0.3086	0.7901	0.5185	0.3704	0.3457	0.3210	0.4568	0.4444	0.5556	0.2840	0.3580	0.4938	0.8395	0.3580	0.3086	0.3580	0.4198	0.3086	0.3951	0.4074	0.4321	0.3827	0.3086	4100
0.3951	0.4198	0.3580	0.4568	0.8025	0.3086	0.7901	0.5185	0.3704	0.3457	0.3210	0.4568	0.4444	0.5556	0.2963	0.3580	0.4938	0.8395	0.3580	0.3086	0.3580	0.4198	0.3086	0.3951	0.4074	0.4321	0.3827	0.3210	4200
0.3951	0.4198	0.3580	0.4568	0.8025	0.3086	0.7901	0.5185	0.3704	0.3457	0.3210	0.4568	0.4444	0.5556	0.2963	0.3580	0.4938	0.8519	0.3580	0.3086	0.3580	0.4198	0.3086	0.3951	0.4074	0.4321	0.3827	0.3210	4300
0.3951	0.4198	0.3580	0.4691	0.8025	0.3086	0.7901	0.5185	0.3704	0.3457	0.3210	0.4691	0.4568	0.5556	0.2963	0.3580	0.4938	0.8519	0.3580	0.3086	0.3580	0.4198	0.3086	0.3951	0.4074	0.4444	0.3951	0.3210	4400
0.3951	0.4198	0.3580	0.4815	0.8025	0.3086	0.7901	0.5185	0.3704	0.3457	0.3210	0.4691	0.4691	0.5556	0.2963	0.3580	0.4938	0.8519	0.3580	0.3086	0.3580	0.4198	0.3086	0.3951	0.4074	0.4444	0.3951	0.3210	4500
0.3951	0.4198	0.3580	0.4815	0.8025	0.3086	0.7901	0.5185	0.3704	0.3457	0.3210	0.4691	0.4691	0.5556	0.2963	0.3580	0.4938	0.8519	0.3580	0.3086	0.3704	0.4198	0.3086	0.3951	0.4074	0.4444	0.3951	0.3210	4600
0.4074	0.4198	0.3580	0.4815	0.8025	0.3086	0.7901	0.5185	0.3704	0.3457	0.3210	0.4815	0.4815	0.5556	0.2963	0.3580	0.4938	0.8519	0.3827	0.3086	0.3704	0.4198	0.3086	0.3951	0.4074	0.4444	0.3951	0.3210	4700
0.4074	0.4198	0.3580	0.4815	0.8025	0.3086	0.7901	0.5185	0.3704	0.3457	0.3210	0.4815	0.4938	0.5556	0.2963	0.3580	0.4938	0.8519	0.3827	0.3086	0.3704	0.4198	0.3086	0.3951	0.4074	0.4568	0.3951	0.3210	4800
0.4198	0.4198	0.3580	0.4815	0.8025	0.3086	0.7901	0.5185	0.3704	0.3457	0.3210	0.4815	0.4938	0.5556	0.2963	0.3580	0.4938	0.8519	0.3827	0.3086	0.3704	0.4198	0.3086	0.3951	0.4074	0.4568	0.3951	0.3210	4900
0.4198	0.4198	0.3580	0.4815	0.8025	0.3086	0.7901	0.5185	0.3704	0.3457	0.3210	0.4815	0.4938	0.5679	0.2963	0.3580	0.5062	0.8519	0.3827	0.3086	0.3704	0.4321	0.3333	0.4074	0.4321	0.4568	0.3951	0.3210	5000
0.4198	0.4198	0.3580	0.4815	0.8025	0.3086	0.7901	0.5185	0.3704	0.3457	0.3210	0.4815	0.4938	0.5679	0.2963	0.3580	0.5062	0.8519	0.3827	0.3086	0.3704	0.4444	0.3333	0.4074	0.4321	0.4568	0.3951	0.3210	5100
0.4198	0.4198	0.3580	0.4815	0.8025	0.3086	0.7901	0.5185	0.3704	0.3457	0.3210	0.4815	0.4938	0.5679	0.2963	0.3580	0.5062	0.8519	0.3827	0.3086	0.3704	0.4444	0.3333	0.4198	0.4321	0.4568	0.3951	0.3210	5200
0.4198	0.4198	0.3580	0.4815	0.8025	0.3086	0.7901	0.5185	0.3704	0.3457	0.3210	0.4815	0.4938	0.5679	0.2963	0.3580	0.5062	0.8519	0.3827	0.3086	0.3704	0.4444	0.3333	0.4198	0.4321	0.4691	0.3951	0.3210	5300
0.4198	0.4198	0.3580	0.4815	0.8025	0.3086	0.7901	0.5185	0.3704	0.3457	0.3210	0.4815	0.4938	0.5679	0.2963	0.3580	0.5062	0.8519	0.3827	0.3086	0.3704	0.4444	0.3333	0.4198	0.4444	0.4691	0.3951	0.3210	5400
0.4198	0.4198	0.3580	0.4815	0.8025	0.3086	0.8025	0.5185	0.3704	0.3457	0.3210	0.4815	0.4938	0.5679	0.2963	0.3580	0.5062	0.8519	0.3827	0.3086	0.3704	0.4444	0.3333	0.4321	0.4444	0.4691	0.3951	0.3333	5500
0.4321	0.4198	0.3580	0.4815	0.8025	0.3086	0.8025	0.5185	0.3704	0.3457	0.3210	0.4815	0.4938	0.5679	0.2963	0.3580	0.5062	0.8519	0.3951	0.3086	0.3704	0.4444	0.3333	0.4321	0.4444	0.4691	0.3951	0.3457	5600
0.4321	0.4198	0.3580	0.4815	0.8025	0.3086	0.8025	0.5185	0.3704	0.3457	0.3210	0.4815	0.4938	0.5679	0.2963	0.3704	0.5062	0.8519	0.3951	0.3086	0.3704	0.4444	0.3333	0.4444	0.4444	0.4691	0.3951	0.3457	5700
0.4321	0.4198	0.3580	0.4815	0.8025	0.3086	0.8025	0.5185	0.3704	0.3457	0.3333	0.4815	0.4938	0.5679	0.2963	0.3704	0.5185	0.8519	0.3951	0.3086	0.3704	0.4444	0.3333	0.4444	0.4444	0.4691	0.3951	0.3457	5800
0.4321	0.4198	0.3704	0.4815	0.8025	0.3210	0.8025	0.5185	0.3827	0.3457	0.3333	0.4815	0.4938	0.5679	0.2963	0.3704	0.5185	0.8642	0.3951	0.3086	0.3704	0.4444	0.3333	0.4444	0.4444	0.4691	0.4074	0.3457	5900
0.4321	0.4198	0.3704	0.4938	0.8025	0.3333	0.8025	0.5185	0.3827	0.3457	0.3333	0.4815	0.4938	0.5802	0.2963	0.3704	0.5432	0.8642	0.3951	0.3086	0.3704	0.4444	0.3333	0.4444	0.4444	0.4691	0.4074	0.3457	6000
0.4321	0.4198	0.3704	0.4938	0.8025	0.3333	0.8148	0.5185	0.3827	0.3457	0.3333	0.4815	0.5062	0.5802	0.2963	0.3704	0.5556	0.8765	0.3951	0.3086	0.3704	0.4444	0.3457	0.4444	0.4444	0.4815	0.4074	0.3580	6100
0.4321	0.4198	0.3827	0.4938	0.8025	0.3333	0.8148	0.5185	0.3827	0.3457	0.3333	0.4815	0.5062	0.5802	0.2963	0.3704	0.5556	0.8765	0.3951	0.3086	0.3704	0.4444	0.3457	0.4444	0.4444	0.4815	0.4074	0.3580	6200
0.4321	0.4198	0.3827	0.4938	0.8025	0.3333	0.8148	0.5185	0.3827	0.3580	0.3333	0.4815	0.5062	0.5802	0.2963	0.3704	0.5556	0.8889	0.3951	0.3086	0.3704	0.4444	0.3457	0.4444	0.4444	0.4815	0.4074	0.3580	6300
0.4321	0.4198	0.3827	0.4938	0.8025	0.3333	0.8148	0.5185	0.3827	0.3580	0.3333	0.4815	0.5185	0.5802	0.2963	0.3704	0.5556	0.8889	0.3951	0.3086	0.3704	0.4444	0.3457	0.4444	0.4444	0.4815	0.4074	0.3580	6400
0.4321	0.4321	0.3827	0.4938	0.8025	0.3333	0.8148	0.5185	0.3951	0.3580	0.3457	0.4815	0.5185	0.5802	0.2963	0.3704	0.5679	0.8889	0.3951	0.3086	0.3704	0.4444	0.3457	0.4444	0.4568	0.4815	0.4074	0.3580	6500
0.4444	0.4321	0.3827	0.4938	0.8025	0.3333	0.8148	0.5185	0.4074	0.3704	0.3457	0.4815	0.5185	0.5802	0.2963	0.3704	0.5679	0.8889	0.3951	0.3086	0.3827	0.4444	0.3457	0.4444	0.4691	0.4815	0.4074	0.3580	6600
0.4444	0.4321	0.3827	0.4938	0.8025	0.3333	0.8148	0.5185	0.4074	0.3704	0.3457	0.4815	0.5185	0.5802	0.3086	0.3704	0.5679	0.8889	0.3951	0.3086	0.3951	0.4568	0.3580	0.4444	0.4691	0.4815	0.4074	0.3580	6700
0.4444	0.4321	0.3827	0.4938	0.8025	0.3333	0.8148	0.5185	0.4074	0.3704	0.3457	0.4815	0.5185	0.5802	0.3086	0.3704	0.5679	0.8889	0.3951	0.3086	0.4074	0.4568	0.3580	0.4444	0.4691	0.4815	0.4074	0.3704	6800
0.4444	0.4321	0.3827	0.4938	0.8025	0.3333	0.8148	0.5185	0.4074	0.3704	0.3457	0.4938	0.5185	0.5802	0.3210	0.3704	0.5679	0.8889	0.3951	0.3086	0.4074	0.4568	0.3580	0.4568	0.4691	0.4815	0.4074	0.3704	6900
0.4444	0.4321	0.3827	0.5062	0.8148	0.3333	0.8148	0.5185	0.4198	0.3704	0.3457	0.4938	0.5185	0.5802	0.3210	0.3704	0.5679	0.8889	0.3951	0.3086	0.4074	0.4568	0.3580	0.4568	0.4691	0.4938	0.4074	0.3704	7000
0.4568	0.4444	0.3827	0.5062	0.8148	0.3333	0.8148	0.5309	0.4444	0.3704	0.3457	0.4938	0.5185	0.5802	0.3210	0.3704	0.5679	0.8889	0.3951	0.3086	0.4074	0.4568	0.3580	0.4691	0.4691	0.4938	0.4321	0.3704	7100
0.4568	0.4444	0.3827	0.5185	0.8148	0.3333	0.8148	0.5432	0.4444	0.3704	0.3580	0.4938	0.5185	0.5802	0.3210	0.3704	0.5679	0.8889	0.4074	0.3086	0.4074	0.4568	0.3580	0.4691	0.4691	0.4938	0.4321	0.3827	7200
0.4568	0.4444	0.3827	0.5185	0.8148	0.3333	0.8148	0.5432	0.4444	0.3827	0.3580	0.4938	0.5185	0.5802	0.3210	0.3704	0.5679	0.8889	0.4074	0.3086	0.4074	0.4568	0.3580	0.4691	0.4691	0.4938	0.4321	0.3827	7300
0.4568	0.4568	0.3827	0.5185	0.8148	0.3333	0.8148	0.5432	0.4444	0.3827	0.3580	0.4938	0.5185	0.5802	0.3210	0.3704	0.5679	0.8889	0.4074	0.3086	0.4074	0.4568	0.3704	0.4691	0.4691	0.4938	0.4321	0.3827	7400
0.4691	0.4568	0.3827	0.5185	0.8148	0.3333	0.8148	0.5432	0.4568	0.3827	0.3580	0.4938	0.5185	0.5926	0.3210	0.3704	0.5802	0.8889	0.4074	0.3086	0.4074	0.4568	0.3704	0.4815	0.4691	0.4938	0.4444	0.3827	7500
0.4691	0.4568	0.3827	0.5185	0.8148	0.3333	0.8148	0.5432	0.4691	0.3827	0.3580	0.4938	0.5185	0.5926	0.3210	0.3704	0.5802	0.8889	0.4074	0.3086	0.4074	0.4815	0.3704	0.4815	0.4691	0.4938	0.4568	0.3827	7600
0.4691	0.4568	0.3827	0.5185	0.8148	0.3333	0.8148	0.5432	0.4691	0.3951	0.3580	0.4938	0.5185	0.6049	0.3210	0.3704	0.5926	0.8889	0.4074	0.3210	0.4074	0.4815	0.3827	0.4815	0.4815	0.4938	0.4568	0.3827	7700
0.4815	0.4691	0.3827	0.5185	0.8148	0.3333	0.8148	0.5432	0.4691	0.4074	0.3580	0.4938	0.5185	0.6049	0.3210	0.3704	0.5926	0.8889	0.4074	0.3210	0.4074	0.4815	0.3827	0.4815	0.4815	0.5062	0.4568	0.3827	7800
0.4815	0.4691	0.3827	0.5185	0.8148	0.3333	0.8148	0.5556	0.4691	0.4074	0.3580	0.4938	0.5185	0.6049	0.3210	0.3704	0.5926	0.8889	0.4074	0.3210	0.4074	0.4815	0.3827	0.4815	0.4815	0.5062	0.4568	0.3827	7900
0.4815	0.4691	0.3827	0.5185	0.8148	0.3333	0.8148	0.5556	0.4691	0.4074	0.3580	0.4938	0.5185	0.6049	0.3333	0.3704	0.5926	0.8889	0.4074	0.3210	0.4074	0.4815	0.3827	0.4938	0.4938	0.5062	0.4568	0.3827	8000
0.4815	0.4691	0.3827	0.5185	0.8148	0.3333	0.8148	0.5556	0.4691	0.4074	0.3580	0.4938	0.5185	0.6049	0.3333	0.3704	0.5926	0.8889	0.4074	0.3210	0.4074	0.4815	0.3827	0.4938	0.4938	0.5062	0.4691	0.3951	8100
0.4815	0.4691	0.3827	0.5185	0.8148	0.3333	0.8148	0.5556	0.4815	0.4074	0.3580	0.4938	0.5185	0.6049	0.3333	0.3704	0.5926	0.8889	0.4198	0.3210	0.4074	0.4815	0.3827	0.4938	0.4938	0.5062	0.4691	0.3951	8200
0.4815	0.4691	0.3827	0.5185	0.8148	0.3333	0.8148	0.5556	0.4815	0.4074	0.3580	0.4938	0.5185	0.6049	0.3333	0.3704	0.5926	0.8889	0.4198	0.3210	0.4074	0.4815	0.3827	0.4938	0.4938	0.5062	0.4691	0.3951	8300
0.4815	0.4691	0.3827	0.5309	0.8148	0.3333	0.8148	0.5556	0.4938	0.4074	0.3580	0.4938	0.5185	0.6049	0.3333	0.3704	0.5926	0.8889	0.4198	0.3210	0.4074	0.4815	0.3827	0.4938	0.4938	0.5062	0.4815	0.3951	8400
0.4815	0.4691	0.3827	0.5309	0.8148	0.3333	0.8148	0.5556	0.4938	0.4074	0.3580	0.4938	0.5185	0.6049	0.3333	0.3704	0.5926	0.8889	0.4198	0.3210	0.4198	0.4815	0.3827	0.4938	0.4938	0.5062	0.4815	0.3951	8500
0.4815	0.4691	0.3827	0.5432	0.8148	0.3333	0.8148	0.5556	0.4938	0.4074	0.3580	0.4938	0.5185	0.6049	0.3333	0.3704	0.5926	0.8889	0.4198	0.3210	0.4198	0.4938	0.3951	0.4938	0.4938	0.5062	0.4938	0.4074	8600
0.4815	0.4691	0.3827	0.5556	0.8148	0.3333	0.8148	0.5556	0.4938	0.4074	0.3580	0.4938	0.5185	0.6049	0.3333	0.3704	0.5926	0.8889	0.4198	0.3210	0.4198	0.4938	0.3951	0.4938	0.4938	0.5185	0.4938	0.4074	8700
0.4815	0.4691	0.3827	0.5556	0.8148	0.3333	0.8148	0.5556	0.4938	0.4074	0.3580	0.4938	0.5185	0.6049	0.3333	0.3704	0.5926	0.8889	0.4198	0.3210	0.4198	0.4938	0.3951	0.4938	0.4938	0.5185	0.4938	0.4074	8800
0.4938	0.4691	0.3827	0.5556	0.8148	0.3333	0.8148	0.5556	0.4938	0.4074	0.3580	0.4938	0.5185	0.6049	0.3333	0.3704	0.5926	0.8889	0.4198	0.3210	0.4198	0.5062	0.3951	0.4938	0.4938	0.5185	0.4938	0.4074	8900
0.4938	0.4691	0.3827	0.5556	0.8148	0.3333	0.8148	0.5679	0.4938	0.4074	0.3580	0.4938	0.5185	0.6049	0.3333	0.3704	0.5926	0.8889	0.4198	0.3210	0.4198	0.5062	0.3951	0.4938	0.4938	0.5185	0.4938	0.4074	9000
0.4938	0.4691	0.3827	0.5556	0.8148	0.3333	0.8148	0.5679	0.4938	0.4074	0.3580	0.4938	0.5185	0.6049	0.3333	0.3704	0.5926	0.8889	0.4198	0.3210	0.4198	0.5062	0.3951	0.4938	0.4938	0.5185	0.4938	0.4074	9100
0.4938	0.4691	0.3827	0.5679	0.8148	0.3333	0.8148	0.5679	0.4938	0.4074	0.3580	0.4938	0.5185	0.6049	0.3333	0.3704	0.5926	0.8889	0.4198	0.3210	0.4198	0.5062	0.3951	0.4938	0.4938	0.5185	0.4938	0.4198	9200
0.4938	0.4691	0.3827	0.5679	0.8148	0.3333	0.8148	0.5679	0.4938	0.4074	0.3580	0.4938	0.5309	0.6049	0.3333	0.3704	0.5926	0.8889	0.4198	0.3210	0.4321	0.5062	0.3951	0.4938	0.4938	0.5185	0.4938	0.4198	9300
0.4938	0.4691	0.3827	0.5679	0.8148	0.3457	0.8148	0.5679	0.4938	0.4074	0.3580	0.4938	0.5309	0.6049	0.3333	0.3704	0.5926	0.8889	0.4198	0.3210	0.4321	0.5062	0.3951	0.4938	0.4938	0.5185	0.4938	0.4198	9400
0.4938	0.4691	0.3827	0.5679	0.8148	0.3457	0.8148	0.5679	0.4938	0.4074	0.3580	0.4938	0.5309	0.6049	0.3333	0.3704	0.5926	0.8889	0.4198	0.3210	0.4321	0.5062	0.3951	0.4938	0.4938	0.5185	0.4938	0.4198	9500
0.5062	0.4691	0.3827	0.5679	0.8148	0.3457	0.8148	0.5679	0.4938	0.4074	0.3580	0.4938	0.5309	0.6049	0.3333	0.3704	0.5926	0.8889	0.4198	0.3210	0.4321	0.5062	0.3951	0.4938	0.4938	0.5185	0.4938	0.4198	9600
0.5062	0.4815	0.3827	0.5679	0.8148	0.3457	0.8148	0.5679	0.4938	0.4074	0.3580	0.5062	0.5309	0.6049	0.3333	0.3704	0.5926	0.8889	0.4321	0.3210	0.4321	0.5062	0.3951	0.4938	0.4938	0.5185	0.4938	0.4198	9700
0.5062	0.4815	0.3827	0.5679	0.8148	0.3457	0.8148	0.5679	0.4938	0.4074	0.3580	0.5185	0.5309	0.6049	0.3333	0.3704	0.5926	0.8889	0.4321	0.3210	0.4321	0.5062	0.3951	0.4938	0.4938	0.5185	0.4938	0.4198	9800
0.5062	0.4815	0.3951	0.5679	0.8148	0.3457	0.8148	0.5679	0.4938	0.4198	0.3580	0.5185	0.5309	0.6049	0.3333	0.3704	0.5926	0.8889	0.4321	0.3210	0.4321	0.5062	0.3951	0.4938	0.4938	0.5185	0.4938	0.4198	9900
0.5062	0.4815	0.3951	0.5679	0.8148	0.3457	0.8148	0.5679	0.4938	0.4198	0.3580	0.5185	0.5309	0.6049	0.3333	0.3704	0.5926	0.8889	0.4321	0.3210	0.4321	0.5062	0.3951	0.4938	0.4938	0.5185	0.4938	0.4444	10000
0.5802	0.5432	0.4938	0.5679	0.8272	0.3951	0.8395	0.5679	0.5309	0.4568	0.4074	0.5926	0.6296	0.6667	0.3580	0.4198	0.6543	0.9136	0.4815	0.3457	0.4938	0.5432	0.4198	0.5926	0.6049	0.6296	0.5556	0.6667	20000
0.6173	0.5926	0.4938	0.5802	0.8395	0.4321	0.8642	0.5802	0.5679	0.4691	0.4074	0.6049	0.6543	0.7037	0.3580	0.4444	0.6914	0.9259	0.5432	0.3580	0.5432	0.5679	0.4568	0.6420	0.6420	0.6543	0.5926	0.8395	30000
0.6296	0.6173	0.5062	0.6049	0.8519	0.4568	0.8765	0.5802	0.5679	0.4691	0.4198	0.6296	0.6790	0.7160	0.3580	0.4444	0.6914	0.9259	0.5556	0.3580	0.5432	0.5679	0.4691	0.6543	0.6543	0.6790	0.6420	0.9012	40000
0.6543	0.6296	0.5185	0.6173	0.8642	0.4568	0.8889	0.5802	0.5679	0.4691	0.4198	0.6667	0.6790	0.7531	0.3704	0.4815	0.7037	0.9259	0.5926	0.3704	0.5802	0.5679	0.4691	0.6914	0.6667	0.7284	0.6543	0.9012	50000
0.6667	0.6420	0.5185	0.6296	0.8642	0.4568	0.8889	0.6049	0.5926	0.4691	0.4321	0.6790	0.6914	0.7654	0.3827	0.4938	0.7037	0.9259	0.6049	0.3704	0.5802	0.5679	0.4938	0.7160	0.6790	0.7284	0.6667	0.9136	60000
0.6790	0.6420	0.5309	0.6420	0.8642	0.4568	0.8889	0.6173	0.5926	0.4815	0.4321	0.6790	0.6914	0.7654	0.3827	0.5185	0.7037	0.9383	0.6173	0.3704	0.5802	0.5679	0.5432	0.7160	0.6914	0.7407	0.6667	0.9136	70000
0.6790	0.6420	0.5309	0.6543	0.8642	0.4691	0.8889	0.6173	0.6296	0.4815	0.4568	0.6790	0.6914	0.7778	0.3827	0.5185	0.7037	0.9383	0.6173	0.3704	0.5802	0.5679	0.5556	0.7407	0.7037	0.7407	0.6914	0.9136	80000
0.6914	0.6667	0.5309	0.6543	0.8642	0.4691	0.8889	0.6173	0.6296	0.4938	0.4691	0.7037	0.6914	0.7901	0.3827	0.5185	0.7284	0.9383	0.6173	0.3951	0.5802	0.5679	0.6049	0.7531	0.7037	0.7531	0.6914	0.9136	90000
0.7037	0.6667	0.5432	0.6543	0.8642	0.4815	0.8889	0.6173	0.6296	0.4938	0.4691	0.7284	0.7037	0.8025	0.3827	0.5309	0.7407	0.9383	0.6296	0.3951	0.5802	0.5802	0.6049	0.7654	0.7407	0.7778	0.6914	0.9136	100000
0.7284	0.6914	0.5679	0.6667	0.8642	0.4938	0.9136	0.6296	0.6296	0.5185	0.5062	0.7407	0.7531	0.8272	0.3827	0.5556	0.7531	0.9383	0.6420	0.4074	0.5802	0.6049	0.6543	0.8025	0.7531	0.8519	0.7037	0.9506	200000
0.7284	0.7037	0.5679	0.6667	0.8765	0.4938	0.9136	0.6296	0.6296	0.5309	0.5309	0.7654	0.7531	0.8395	0.3951	0.5556	0.8025	0.9383	0.6420	0.4074	0.5802	0.6296	0.6667	0.8272	0.7778	0.9136	0.7037	0.9506	300000
0.7654	0.7037	0.6049	0.6790	0.8765	0.4938	0.9136	0.6296	0.6296	0.5432	0.5309	0.7654	0.7654	0.8642	0.4198	0.5556	0.8272	0.9383	0.6420	0.4321	0.5802	0.6296	0.7160	0.8395	0.7901	0.9259	0.7037	0.9506	400000
0.7654	0.7037	0.6173	0.6790	0.8889	0.4938	0.9136	0.6420	0.6296	0.5432	0.5309	0.7654	0.7778	0.8642	0.4198	0.5556	0.8395	0.9383	0.6420	0.4321	0.5802	0.6296	0.7407	0.8395	0.7901	0.9383	0.7037	0.9506	500000
0.7654	0.7037	0.6296	0.6914	0.8889	0.4938	0.9259	0.6420	0.6543	0.5432	0.5309	0.7654	0.7778	0.8642	0.4321	0.5556	0.8395	0.9383	0.6543	0.4321	0.5802	0.6296	0.7531	0.8519	0.7901	0.9383	0.7284	0.9506	600000
0.7654	0.7037	0.6296	0.6914	0.8889	0.4938	0.9259	0.6420	0.6543	0.5556	0.5309	0.7654	0.7778	0.8642	0.4321	0.5556	0.8395	0.9383	0.6543	0.4321	0.5802	0.6296	0.7654	0.8519	0.7901	0.9383	0.7407	0.9506	700000
0.7654	0.7037	0.6296	0.7037	0.8889	0.4938	0.9259	0.6420	0.6543	0.5556	0.5309	0.7654	0.7778	0.8765	0.4321	0.5556	0.8395	0.9383	0.6667	0.4321	0.5802	0.6296	0.7654	0.8519	0.7901	0.9383	0.7407	0.9506	800000
0.7778	0.7037	0.6296	0.7037	0.8889	0.4938	0.9259	0.6420	0.6667	0.5556	0.5309	0.7654	0.7901	0.8765	0.4321	0.5556	0.8395	0.9383	0.6667	0.4321	0.5802	0.6296	0.7901	0.8519	0.7901	0.9506	0.7531	0.9506	900000
0.7778	0.7037	0.6296	0.7037	0.8889	0.4938	0.9259	0.6420	0.6667	0.5556	0.5309	0.7778	0.7901	0.8765	0.4321	0.5556	0.8395	0.9383	0.6667	0.4321	0.5802	0.6296	0.7901	0.8642	0.7901	0.9506	0.7531	0.9506	1000000
0.7778	0.7037	0.6296	0.7037	0.8889	0.4938	0.9259	0.6420	0.6667	0.5679	0.5432	0.7901	0.8025	0.8765	0.4321	0.5556	0.8519	0.9383	0.6667	0.4321	0.5802	0.6296	0.8025	0.8642	0.7901	0.9506	0.7531	0.9506	1100000
0.7778	0.7037	0.6296	0.7037	0.8889	0.4938	0.9259	0.6420	0.6667	0.5679	0.5432	0.7901	0.8025	0.8765	0.4321	0.5556	0.8519	0.9383	0.6667	0.4321	0.5802	0.6296	0.8025	0.8642	0.8025	0.9506	0.7531	0.9506	1200000
0.7778	0.7037	0.6296	0.7160	0.8889	0.4938	0.9259	0.6420	0.6667	0.5679	0.5432	0.8025	0.8025	0.8765	0.4321	0.5556	0.8519	0.9383	0.6667	0.4321	0.5802	0.6296	0.8148	0.8642	0.8025	0.9506	0.7531	0.9506	1300000
0.7778	0.7037	0.6296	0.7160	0.8889	0.4938	0.9259	0.6420	0.6667	0.5679	0.5432	0.8025	0.8025	0.8765	0.4321	0.5556	0.8519	0.9383	0.6667	0.4321	0.5802	0.6296	0.8148	0.8642	0.8025	0.9506	0.7531	0.9506	1400000
0.7778	0.7037	0.6296	0.7160	0.8889	0.4938	0.9259	0.6420	0.6667	0.5679	0.5432	0.8025	0.8148	0.8765	0.4321	0.5556	0.8519	0.9383	0.6667	0.4321	0.5802	0.6296	0.8148	0.8642	0.8025	0.9506	0.7531	0.9506	1500000
0.7778	0.7037	0.6296	0.7160	0.9012	0.4938	0.9383	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6667	0.4321	0.5802	0.6296	0.8272	0.8765	0.8025	0.9506	0.7531	0.9506	1600000
0.7901	0.7037	0.6420	0.7160	0.9136	0.4938	0.9383	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6790	0.4321	0.5802	0.6296	0.8272	0.8765	0.8025	0.9506	0.7531	0.9506	1700000
0.7901	0.7037	0.6420	0.7160	0.9136	0.4938	0.9383	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6790	0.4321	0.5802	0.6296	0.8272	0.8765	0.8025	0.9506	0.7531	0.9506	1800000
0.7901	0.7037	0.6420	0.7160	0.9136	0.4938	0.9383	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6790	0.4321	0.5802	0.6296	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	1900000
0.7901	0.7160	0.6543	0.7160	0.9136	0.4938	0.9383	0.6420	0.6667	0.5679	0.5432	0.8025	0.8272	0.8765	0.4321	0.5556	0.8519	0.9383	0.6790	0.4321	0.5802	0.6296	0.8272	0.8765	0.8025	0.9630	0.7531	0.9506	2000000


==> figure_data/Profiler033l.txt <==
AG		G		L		GL		DI		MM		AA		LL		PL		GS		SM		SN		GD		GB		BR		DS		DG		DV		VG		T
0.0333	0.1333	0.5000	0.1333	0.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0333	0.0000	0.0000	0.0000	0.0000	1.0000
0.4667	0.5333	0.7667	0.8333	0.4333	0.0333	0.0000	0.0000	0.0667	0.2667	0.0000	0.0000	0.1000	0.0000	0.0333	0.0000	0.0000	0.0333	0.0333	2.0000
0.6333	0.7667	0.8000	0.9667	0.6000	0.1667	0.1000	0.0000	0.1000	0.5000	0.0333	0.0000	0.1000	0.0000	0.1000	0.0333	0.0333	0.0333	0.1000	3.0000
0.7000	0.8000	0.8333	0.9667	0.7667	0.2333	0.1000	0.0000	0.2000	0.6000	0.1333	0.1000	0.3000	0.0000	0.1333	0.0667	0.0667	0.0333	0.1000	4.0000
0.7333	0.8000	0.8667	0.9667	0.7667	0.3667	0.3333	0.0000	0.2333	0.6667	0.1667	0.2333	0.3333	0.0333	0.2333	0.1333	0.0667	0.0667	0.1333	5.0000
0.7667	0.8000	0.9000	0.9667	0.8000	0.5000	0.3667	0.0000	0.3667	0.7000	0.2667	0.2333	0.5333	0.0667	0.2667	0.2000	0.1333	0.0667	0.1333	6.0000
0.7667	0.8333	0.9000	0.9667	0.8000	0.5667	0.4000	0.0333	0.4000	0.7333	0.4667	0.3667	0.6000	0.0667	0.3667	0.3333	0.1333	0.0667	0.1333	7.0000
0.8333	0.8667	0.9000	0.9667	0.8333	0.6000	0.4667	0.0333	0.4000	0.7333	0.4667	0.4000	0.7000	0.0667	0.4333	0.3667	0.2333	0.1000	0.1333	8.0000
0.8667	0.8667	0.9000	0.9667	0.8667	0.6667	0.4667	0.0333	0.4000	0.8000	0.5333	0.4333	0.7667	0.1000	0.5000	0.4000	0.3333	0.1333	0.1333	9.0000
0.8667	0.8667	0.9000	1.0000	0.8667	0.7333	0.5000	0.0333	0.4000	0.8000	0.5333	0.4333	0.7667	0.2000	0.5333	0.4000	0.3667	0.1333	0.1333	10.0000
0.8667	0.8667	0.9667	1.0000	0.9000	0.8333	0.5667	0.2667	0.6000	0.9333	0.7000	0.5000	0.8333	0.4333	0.7000	0.6333	0.5667	0.3667	0.4000	20.0000
0.9000	0.8667	0.9667	1.0000	0.9000	0.8667	0.6333	0.4667	0.6333	0.9333	0.7333	0.6000	0.8667	0.5667	0.7333	0.6667	0.6667	0.5000	0.5000	30.0000
0.9000	0.9333	0.9667	1.0000	0.9000	0.9000	0.7333	0.6000	0.6333	0.9333	0.7333	0.6000	0.8667	0.7333	0.8667	0.7000	0.7333	0.5000	0.6333	40.0000
0.9000	0.9333	0.9667	1.0000	0.9333	0.9000	0.7333	0.6667	0.6667	0.9333	0.7333	0.6000	0.8667	0.8000	0.9000	0.7667	0.7333	0.5333	0.7000	50.0000
0.9000	0.9333	0.9667	1.0000	0.9333	0.9000	0.7333	0.7333	0.6667	0.9333	0.7333	0.6000	0.8667	0.9000	0.9333	0.8000	0.7333	0.5667	0.7000	60.0000
0.9000	0.9333	0.9667	1.0000	0.9333	0.9000	0.7667	0.7333	0.6667	0.9333	0.7333	0.6000	0.8667	0.9333	0.9333	0.8000	0.7333	0.5667	0.7000	70.0000
0.9000	0.9333	0.9667	1.0000	0.9333	0.9000	0.8000	0.7667	0.6667	0.9333	0.7333	0.6000	0.8667	0.9333	0.9667	0.8000	0.7333	0.5667	0.7000	80.0000
0.9000	0.9333	0.9667	1.0000	0.9333	0.9000	0.8333	0.7667	0.7000	0.9333	0.7333	0.6000	0.8667	0.9333	0.9667	0.8000	0.7333	0.5667	0.7000	90.0000
0.9000	0.9333	0.9667	1.0000	0.9333	0.9000	0.8333	0.7667	0.7000	0.9333	0.7667	0.6000	0.8667	0.9667	0.9667	0.8000	0.7333	0.6000	0.7000	100.0000
0.9000	0.9333	0.9667	1.0000	0.9333	0.9333	0.8333	0.7667	0.7000	0.9333	0.7667	0.6333	0.9000	0.9667	0.9667	0.8000	0.7333	0.6333	0.7000	110.0000
0.9000	0.9333	0.9667	1.0000	0.9333	0.9333	0.8333	0.7667	0.7000	0.9333	0.7667	0.6333	0.9000	0.9667	0.9667	0.8000	0.7333	0.6333	0.7000	120.0000
0.9000	0.9333	0.9667	1.0000	0.9333	0.9333	0.8667	0.7667	0.7000	0.9333	0.7667	0.6333	0.9000	0.9667	0.9667	0.8000	0.7333	0.6333	0.7000	130.0000
0.9000	0.9333	0.9667	1.0000	0.9333	0.9333	0.8667	0.7667	0.7000	0.9333	0.7667	0.6333	0.9000	0.9667	0.9667	0.8000	0.7333	0.6333	0.7333	140.0000
0.9000	0.9333	0.9667	1.0000	0.9333	0.9333	0.8667	0.7667	0.7333	0.9333	0.7667	0.6333	0.9000	0.9667	0.9667	0.8000	0.7333	0.7000	0.8333	150.0000
0.9000	0.9333	0.9667	1.0000	0.9333	0.9333	0.8667	0.7667	0.7333	0.9333	0.7667	0.6333	0.9000	0.9667	0.9667	0.8000	0.7333	0.7333	0.8333	160.0000
0.9000	0.9333	0.9667	1.0000	0.9333	0.9333	0.8667	0.8333	0.7333	0.9333	0.7667	0.6333	0.9000	0.9667	0.9667	0.8000	0.7333	0.7333	0.8333	170.0000
0.9000	0.9333	0.9667	1.0000	0.9333	0.9333	0.8667	0.8333	0.7333	0.9333	0.7667	0.6333	0.9000	0.9667	0.9667	0.8000	0.7333	0.7333	0.8667	180.0000
0.9000	0.9333	0.9667	1.0000	0.9333	0.9333	0.8667	0.8667	0.7333	0.9333	0.7667	0.6333	0.9000	0.9667	0.9667	0.8333	0.7333	0.7333	0.8667	190.0000
0.9000	0.9333	0.9667	1.0000	0.9333	0.9333	0.8667	0.8667	0.7333	0.9333	0.7667	0.6333	0.9000	0.9667	0.9667	0.8333	0.7333	0.7667	0.8667	200.0000






==> figure_data/Profiler04.txt <==
AG		G		L		GL		DI		MM		AA		LL		PL		GS		SM		SN		GD		GB		BR		DS		DG		DV		VG		T
0.0200	0.1800	0.0800	0.2200	0.1000	0.0000	0.0000	0.0000	0.2400	0.0000	0.0000	0.1000	0.0000	0.0000	0.0600	0.0000	0.0000	0.0200	0.0200	1.0000
0.0200	0.3800	0.3200	0.4800	0.1800	0.0200	0.0000	0.0000	0.3400	0.1200	0.0200	0.1000	0.0000	0.0400	0.1400	0.0000	0.0000	0.0200	0.0200	2.0000
0.0600	0.5400	0.4200	0.6000	0.2800	0.0200	0.0000	0.0000	0.4000	0.1400	0.0400	0.1400	0.0400	0.0800	0.2000	0.0000	0.0200	0.0400	0.0200	3.0000
0.1600	0.6200	0.4600	0.6200	0.4000	0.0800	0.0200	0.0200	0.4600	0.2400	0.0600	0.1400	0.0800	0.1400	0.2400	0.0000	0.0400	0.0400	0.0200	4.0000
0.2200	0.7000	0.5000	0.6800	0.4400	0.0800	0.0400	0.0600	0.4600	0.3600	0.1000	0.1800	0.1000	0.1600	0.3200	0.0000	0.0400	0.0400	0.0200	5.0000
0.2200	0.7400	0.5600	0.7400	0.4800	0.0800	0.0400	0.0600	0.4600	0.3600	0.1000	0.1800	0.1800	0.2200	0.3600	0.0000	0.0400	0.0400	0.0200	6.0000
0.3400	0.7400	0.5600	0.7600	0.5000	0.1200	0.0400	0.1400	0.4800	0.4000	0.1200	0.1800	0.2200	0.2400	0.4400	0.0000	0.0400	0.0400	0.0200	7.0000
0.3600	0.7600	0.5800	0.7600	0.5200	0.1400	0.0600	0.1400	0.4800	0.4200	0.1200	0.2000	0.2400	0.2400	0.4600	0.0000	0.0400	0.0400	0.0200	8.0000
0.4000	0.7600	0.6000	0.7600	0.5200	0.1400	0.0800	0.1800	0.4800	0.4200	0.1200	0.2000	0.2600	0.3000	0.4800	0.0000	0.0400	0.0400	0.0200	9.0000
0.4600	0.7600	0.6200	0.8200	0.5200	0.1600	0.0800	0.1800	0.4800	0.4200	0.1400	0.2000	0.2800	0.3600	0.4800	0.0000	0.0400	0.0400	0.0200	10.0000
0.5800	0.8000	0.6400	0.8800	0.5400	0.2200	0.1600	0.2200	0.5000	0.4400	0.1800	0.2200	0.3600	0.5400	0.6000	0.0200	0.0800	0.0600	0.0400	20.0000
0.6200	0.8000	0.6600	0.9200	0.5800	0.2800	0.1600	0.2800	0.5000	0.4600	0.2000	0.2400	0.3800	0.5400	0.6600	0.0400	0.0800	0.0600	0.0400	30.0000
0.6400	0.8000	0.6800	0.9200	0.6200	0.3400	0.1800	0.3000	0.5000	0.4600	0.2200	0.2400	0.4000	0.5800	0.6800	0.0600	0.0800	0.0600	0.0400	40.0000
0.7200	0.8000	0.7000	0.9200	0.6200	0.3400	0.2000	0.3000	0.5000	0.4600	0.2600	0.2400	0.4000	0.6200	0.6800	0.0800	0.0800	0.0600	0.0400	50.0000
0.7200	0.8200	0.7000	0.9200	0.6400	0.3400	0.2000	0.3200	0.5000	0.4600	0.2800	0.2600	0.4400	0.6200	0.7000	0.0800	0.0800	0.0600	0.0400	60.0000
0.7600	0.8200	0.7000	0.9200	0.6400	0.3600	0.2200	0.3200	0.5000	0.4600	0.2800	0.2800	0.4400	0.6400	0.7200	0.0800	0.0800	0.0600	0.0400	70.0000
0.7600	0.8200	0.7000	0.9200	0.6400	0.3600	0.2200	0.3600	0.5000	0.4600	0.2800	0.2800	0.4600	0.6400	0.7200	0.0800	0.0800	0.0600	0.0400	80.0000
0.7600	0.8200	0.7000	0.9200	0.6400	0.3600	0.2200	0.3600	0.5000	0.4600	0.3000	0.2800	0.4800	0.6400	0.7200	0.0800	0.0800	0.0600	0.0400	90.0000
0.7600	0.8200	0.7000	0.9200	0.6400	0.3600	0.2200	0.3600	0.5000	0.4600	0.3000	0.2800	0.4800	0.6600	0.7200	0.0800	0.0800	0.0600	0.0400	100.0000
0.7800	0.8200	0.7000	0.9200	0.6400	0.3600	0.2200	0.4000	0.5000	0.4600	0.3000	0.2800	0.4800	0.6600	0.7200	0.0800	0.0800	0.0600	0.0400	110.0000
0.7800	0.8200	0.7000	0.9200	0.6400	0.3800	0.2200	0.4200	0.5000	0.4600	0.3000	0.3000	0.4800	0.6600	0.7200	0.0800	0.0800	0.0600	0.0400	120.0000
0.7800	0.8200	0.7000	0.9200	0.6400	0.3800	0.2200	0.4200	0.5000	0.4600	0.3000	0.3000	0.5000	0.6800	0.7400	0.0800	0.0800	0.0600	0.0400	130.0000
0.7800	0.8200	0.7000	0.9200	0.6400	0.3800	0.2200	0.4200	0.5000	0.4600	0.3200	0.3200	0.5000	0.6800	0.7400	0.0800	0.0800	0.0600	0.0400	140.0000
0.7800	0.8200	0.7000	0.9200	0.6400	0.3800	0.2200	0.4200	0.5000	0.4600	0.3600	0.3400	0.5000	0.6800	0.7400	0.0800	0.0800	0.0600	0.0400	150.0000
0.7800	0.8200	0.7000	0.9200	0.6400	0.3800	0.2200	0.4200	0.5000	0.4600	0.3600	0.3600	0.5000	0.6800	0.7400	0.0800	0.1000	0.0600	0.0400	160.0000
0.7800	0.8200	0.7000	0.9200	0.6400	0.3800	0.2200	0.4200	0.5000	0.4800	0.3600	0.3600	0.5000	0.6800	0.7400	0.0800	0.1000	0.0600	0.0400	170.0000
0.7800	0.8200	0.7000	0.9200	0.6400	0.3800	0.2200	0.4200	0.5000	0.4800	0.3600	0.3600	0.5000	0.7200	0.7600	0.0800	0.1000	0.0600	0.0400	180.0000
0.7800	0.8200	0.7000	0.9200	0.6400	0.3800	0.2200	0.4200	0.5000	0.4800	0.3800	0.3600	0.5000	0.7200	0.7800	0.0800	0.1000	0.0600	0.0400	190.0000
0.7800	0.8200	0.7000	0.9200	0.6400	0.3800	0.2200	0.4200	0.5000	0.5000	0.3800	0.3600	0.5000	0.7200	0.7800	0.0800	0.1000	0.0600	0.0400	200.0000


==> figure_data/Profiler044.txt <==
DI		RS		RV		DM		GS		MR		MO		BM		L		GL		TC		T
0.0000	0.0000	0.0000	0.0123	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	10
0.0000	0.0000	0.0000	0.0123	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	20
0.0000	0.0000	0.0123	0.0247	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	30
0.0000	0.0000	0.0370	0.0494	0.0000	0.0000	0.0000	0.0494	0.0000	0.0000	0.0000	40
0.0000	0.0000	0.0617	0.0741	0.0000	0.0000	0.0000	0.0741	0.0000	0.0000	0.0000	50
0.0000	0.0000	0.0864	0.1111	0.0000	0.0000	0.0000	0.0864	0.0000	0.0000	0.0000	60
0.0000	0.0000	0.1235	0.1111	0.0000	0.0000	0.0000	0.1358	0.0000	0.0000	0.0000	70
0.0000	0.0000	0.1358	0.1358	0.0000	0.0000	0.0000	0.1481	0.0000	0.0000	0.0000	80
0.0000	0.0000	0.1481	0.1728	0.0000	0.0000	0.0000	0.1728	0.0000	0.0000	0.0000	90
0.0000	0.0000	0.1481	0.2099	0.0000	0.0000	0.0000	0.1728	0.0000	0.0000	0.0000	100
0.0123	0.0123	0.1605	0.2222	0.0123	0.0123	0.0123	0.1852	0.0000	0.0000	0.0000	110
0.0123	0.0123	0.1728	0.2222	0.0123	0.0123	0.0123	0.2099	0.0000	0.0000	0.0000	120
0.0123	0.0123	0.1975	0.2469	0.0123	0.0123	0.0123	0.2346	0.0000	0.0000	0.0000	130
0.0123	0.0123	0.1975	0.2840	0.0123	0.0123	0.0123	0.2469	0.0000	0.0000	0.0000	140
0.0123	0.0123	0.1975	0.2840	0.0123	0.0123	0.0123	0.2593	0.0000	0.0000	0.0000	150
0.0123	0.0123	0.2222	0.2963	0.0123	0.0123	0.0123	0.2840	0.0000	0.0000	0.0000	160
0.0123	0.0123	0.2346	0.3333	0.0123	0.0123	0.0123	0.2840	0.0000	0.0000	0.0000	170
0.0123	0.0123	0.2593	0.3333	0.0123	0.0123	0.0123	0.2963	0.0123	0.0000	0.0000	180
0.0123	0.0123	0.2716	0.3457	0.0123	0.0123	0.0123	0.3333	0.0123	0.0000	0.0000	190
0.0123	0.0123	0.2840	0.3580	0.0123	0.0123	0.0123	0.3457	0.0123	0.0000	0.0000	200
0.0123	0.0123	0.3086	0.3580	0.0123	0.0123	0.0123	0.3580	0.0123	0.0000	0.0000	210
0.0123	0.0123	0.3086	0.3580	0.0123	0.0123	0.0123	0.3704	0.0123	0.0000	0.0000	220
0.0123	0.0123	0.3333	0.3580	0.0123	0.0123	0.0123	0.3704	0.0123	0.0000	0.0000	230
0.0123	0.0123	0.3457	0.3580	0.0123	0.0123	0.0123	0.3704	0.0123	0.0000	0.0000	240
0.0123	0.0123	0.3580	0.3580	0.0123	0.0123	0.0123	0.3951	0.0123	0.0000	0.0000	250
0.0123	0.0123	0.3827	0.3704	0.0123	0.0123	0.0123	0.3951	0.0123	0.0000	0.0000	260
0.0123	0.0123	0.4074	0.3827	0.0123	0.0123	0.0123	0.4074	0.0123	0.0000	0.0000	270
0.0123	0.0123	0.4074	0.3951	0.0123	0.0123	0.0123	0.4198	0.0123	0.0123	0.0000	280
0.0123	0.0123	0.4074	0.4074	0.0123	0.0123	0.0123	0.4444	0.0123	0.0123	0.0000	290
0.0123	0.0123	0.4074	0.4198	0.0123	0.0123	0.0123	0.4444	0.0123	0.0123	0.0000	300
0.0123	0.0123	0.4074	0.4198	0.0123	0.0123	0.0247	0.4691	0.0123	0.0123	0.0000	310
0.0123	0.0123	0.4321	0.4321	0.0123	0.0123	0.0247	0.4691	0.0123	0.0123	0.0000	320
0.0123	0.0123	0.4444	0.4321	0.0123	0.0123	0.0247	0.4815	0.0123	0.0123	0.0000	330
0.0123	0.0123	0.4444	0.4568	0.0123	0.0123	0.0247	0.4815	0.0123	0.0123	0.0000	340
0.0123	0.0123	0.4444	0.4568	0.0123	0.0123	0.0247	0.4815	0.0123	0.0123	0.0000	350
0.0123	0.0123	0.4444	0.4568	0.0123	0.0123	0.0247	0.4815	0.0123	0.0123	0.0000	360
0.0123	0.0123	0.4444	0.4815	0.0123	0.0123	0.0247	0.4938	0.0123	0.0123	0.0000	370
0.0123	0.0123	0.4444	0.4815	0.0123	0.0123	0.0247	0.5062	0.0123	0.0123	0.0000	380
0.0123	0.0123	0.4568	0.4815	0.0123	0.0123	0.0370	0.5185	0.0123	0.0123	0.0000	390
0.0123	0.0123	0.4568	0.4815	0.0123	0.0123	0.0370	0.5309	0.0123	0.0123	0.0000	400
0.0123	0.0123	0.4568	0.4815	0.0123	0.0123	0.0370	0.5556	0.0123	0.0123	0.0000	410
0.0123	0.0123	0.4568	0.4815	0.0123	0.0247	0.0370	0.5556	0.0123	0.0123	0.0000	420
0.0123	0.0123	0.4568	0.4815	0.0123	0.0247	0.0370	0.5679	0.0123	0.0123	0.0000	430
0.0123	0.0123	0.4568	0.4815	0.0123	0.0247	0.0370	0.5679	0.0247	0.0123	0.0000	440
0.0123	0.0123	0.4568	0.4938	0.0123	0.0247	0.0370	0.5679	0.0247	0.0123	0.0000	450
0.0123	0.0123	0.4568	0.4938	0.0123	0.0247	0.0494	0.5802	0.0247	0.0123	0.0000	460
0.0123	0.0123	0.4568	0.4938	0.0123	0.0247	0.0494	0.6049	0.0247	0.0123	0.0000	470
0.0123	0.0123	0.4568	0.4938	0.0123	0.0247	0.0494	0.6049	0.0370	0.0123	0.0000	480
0.0123	0.0123	0.4568	0.4938	0.0123	0.0247	0.0494	0.6049	0.0370	0.0123	0.0000	490
0.0123	0.0123	0.4568	0.4938	0.0123	0.0247	0.0494	0.6173	0.0370	0.0123	0.0000	500
0.0123	0.0123	0.4568	0.5062	0.0123	0.0247	0.0494	0.6173	0.0370	0.0123	0.0000	510
0.0123	0.0123	0.4568	0.5185	0.0123	0.0247	0.0494	0.6173	0.0370	0.0123	0.0000	520
0.0123	0.0123	0.4568	0.5185	0.0123	0.0247	0.0494	0.6296	0.0370	0.0123	0.0000	530
0.0123	0.0123	0.4568	0.5185	0.0123	0.0247	0.0494	0.6296	0.0370	0.0123	0.0000	540
0.0123	0.0123	0.4568	0.5185	0.0123	0.0247	0.0494	0.6420	0.0370	0.0123	0.0000	550
0.0123	0.0123	0.4691	0.5185	0.0123	0.0247	0.0494	0.6420	0.0370	0.0123	0.0000	560
0.0123	0.0123	0.4691	0.5185	0.0123	0.0370	0.0494	0.6420	0.0370	0.0123	0.0000	570
0.0123	0.0123	0.4691	0.5309	0.0123	0.0370	0.0494	0.6420	0.0494	0.0123	0.0000	580
0.0123	0.0123	0.4815	0.5309	0.0123	0.0370	0.0494	0.6420	0.0494	0.0123	0.0000	590
0.0123	0.0123	0.4815	0.5309	0.0247	0.0370	0.0494	0.6420	0.0494	0.0123	0.0000	600
0.0123	0.0123	0.4938	0.5309	0.0247	0.0370	0.0494	0.6420	0.0494	0.0123	0.0000	610
0.0123	0.0123	0.4938	0.5309	0.0247	0.0617	0.0494	0.6420	0.0494	0.0123	0.0000	620
0.0247	0.0247	0.4938	0.5309	0.0247	0.0617	0.0494	0.6420	0.0494	0.0123	0.0000	630
0.0247	0.0247	0.4938	0.5432	0.0247	0.0617	0.0494	0.6420	0.0494	0.0123	0.0000	640
0.0247	0.0247	0.4938	0.5432	0.0247	0.0617	0.0494	0.6420	0.0494	0.0123	0.0000	650
0.0247	0.0370	0.5185	0.5432	0.0247	0.0617	0.0494	0.6420	0.0494	0.0123	0.0000	660
0.0247	0.0370	0.5185	0.5432	0.0247	0.0617	0.0494	0.6420	0.0494	0.0123	0.0000	670
0.0247	0.0370	0.5309	0.5432	0.0247	0.0617	0.0494	0.6420	0.0494	0.0123	0.0000	680
0.0247	0.0370	0.5309	0.5432	0.0247	0.0617	0.0494	0.6420	0.0494	0.0123	0.0000	690
0.0247	0.0370	0.5309	0.5432	0.0247	0.0617	0.0494	0.6420	0.0494	0.0123	0.0000	700
0.0247	0.0370	0.5309	0.5556	0.0247	0.0741	0.0494	0.6543	0.0494	0.0123	0.0000	710
0.0247	0.0370	0.5309	0.5556	0.0247	0.0741	0.0494	0.6543	0.0494	0.0123	0.0000	720
0.0247	0.0370	0.5309	0.5556	0.0247	0.0741	0.0494	0.6543	0.0494	0.0123	0.0000	730
0.0247	0.0370	0.5309	0.5556	0.0247	0.0741	0.0494	0.6543	0.0494	0.0123	0.0000	740
0.0247	0.0370	0.5432	0.5556	0.0247	0.0741	0.0494	0.6790	0.0494	0.0123	0.0000	750
0.0247	0.0370	0.5432	0.5556	0.0247	0.0741	0.0494	0.6790	0.0494	0.0123	0.0123	760
0.0247	0.0370	0.5432	0.5556	0.0247	0.0741	0.0617	0.6790	0.0617	0.0247	0.0123	770
0.0247	0.0370	0.5556	0.5556	0.0247	0.0741	0.0617	0.6790	0.0741	0.0247	0.0123	780
0.0247	0.0370	0.5679	0.5556	0.0247	0.0741	0.0741	0.6790	0.0741	0.0247	0.0123	790
0.0247	0.0370	0.5679	0.5556	0.0247	0.0741	0.0741	0.6790	0.0741	0.0247	0.0123	800
0.0247	0.0370	0.5679	0.5556	0.0247	0.0741	0.0741	0.6790	0.0741	0.0247	0.0123	810
0.0247	0.0370	0.5802	0.5556	0.0247	0.0741	0.0741	0.6790	0.0741	0.0247	0.0123	820
0.0370	0.0494	0.5802	0.5556	0.0247	0.0741	0.0741	0.6790	0.0864	0.0247	0.0123	830
0.0370	0.0494	0.5802	0.5556	0.0247	0.0741	0.0741	0.6790	0.0988	0.0370	0.0123	840
0.0494	0.0617	0.5802	0.5679	0.0247	0.0741	0.0741	0.6790	0.0988	0.0494	0.0123	850
0.0494	0.0617	0.5802	0.5679	0.0247	0.0741	0.0741	0.6790	0.0988	0.0494	0.0123	860
0.0494	0.0617	0.5802	0.5679	0.0247	0.0741	0.0741	0.6914	0.0988	0.0494	0.0123	870
0.0494	0.0617	0.5802	0.5679	0.0247	0.0741	0.0864	0.7037	0.0988	0.0494	0.0123	880
0.0494	0.0617	0.5802	0.5679	0.0247	0.0741	0.0864	0.7037	0.0988	0.0494	0.0123	890
0.0617	0.0741	0.5802	0.5679	0.0247	0.0741	0.0988	0.7037	0.0988	0.0494	0.0123	900
0.0741	0.0741	0.5802	0.5679	0.0247	0.0741	0.0988	0.7037	0.0988	0.0494	0.0123	910
0.0741	0.0741	0.5802	0.5679	0.0247	0.0741	0.0988	0.7037	0.0988	0.0494	0.0123	920
0.0741	0.0864	0.5802	0.5679	0.0247	0.0864	0.0988	0.7037	0.1111	0.0494	0.0123	930
0.0741	0.0864	0.5926	0.5679	0.0247	0.0864	0.0988	0.7037	0.1111	0.0494	0.0123	940
0.0741	0.0864	0.6049	0.5679	0.0247	0.0864	0.0988	0.7037	0.1111	0.0494	0.0123	950
0.0741	0.0864	0.6049	0.5679	0.0247	0.0864	0.1111	0.7037	0.1111	0.0494	0.0123	960
0.0741	0.0864	0.6049	0.5679	0.0247	0.0864	0.1111	0.7037	0.1111	0.0494	0.0123	970
0.0741	0.0864	0.6049	0.5679	0.0247	0.0864	0.1111	0.7037	0.1111	0.0494	0.0123	980
0.0741	0.0864	0.6049	0.5679	0.0247	0.0988	0.1111	0.7037	0.1111	0.0494	0.0123	990
0.0741	0.0864	0.6049	0.5679	0.0247	0.0988	0.1111	0.7160	0.1111	0.0494	0.0123	1000
0.0741	0.1111	0.6296	0.5802	0.0247	0.0988	0.1111	0.7160	0.1605	0.0617	0.0123	1100
0.0864	0.1111	0.6296	0.5926	0.0370	0.0988	0.1111	0.7284	0.1728	0.0617	0.0494	1200
0.0988	0.1358	0.6420	0.5926	0.0494	0.0988	0.1111	0.7407	0.1728	0.0617	0.0494	1300
0.0988	0.1481	0.6543	0.5926	0.0617	0.1111	0.1358	0.7407	0.1728	0.0741	0.0494	1400
0.0988	0.1728	0.6543	0.5926	0.0617	0.1111	0.1358	0.7407	0.1852	0.0988	0.0494	1500
0.0988	0.1728	0.6543	0.5926	0.0617	0.1235	0.1358	0.7407	0.2222	0.1111	0.0494	1600
0.0988	0.1975	0.6543	0.5926	0.0617	0.1358	0.1605	0.7407	0.2346	0.1481	0.0494	1700
0.0988	0.2099	0.6543	0.6049	0.0617	0.1358	0.1605	0.7531	0.2346	0.1605	0.0494	1800
0.1111	0.2222	0.6543	0.6049	0.0617	0.1481	0.1975	0.7531	0.2346	0.1728	0.0494	1900
0.1235	0.2346	0.6790	0.6049	0.0617	0.1481	0.1975	0.7531	0.2346	0.1975	0.0494	2000
0.1358	0.2593	0.6790	0.6173	0.0617	0.1481	0.1975	0.7531	0.2469	0.2099	0.0494	2100
0.1358	0.2593	0.6790	0.6173	0.0617	0.1481	0.1975	0.7531	0.2469	0.2099	0.0494	2200
0.1358	0.2716	0.6790	0.6173	0.0617	0.1605	0.1975	0.7531	0.2469	0.2099	0.0617	2300
0.1358	0.2716	0.6790	0.6296	0.0617	0.1605	0.1975	0.7531	0.2469	0.2099	0.0617	2400
0.1358	0.2716	0.6790	0.6296	0.0617	0.1605	0.2222	0.7531	0.2593	0.2099	0.0617	2500
0.1358	0.2716	0.6790	0.6296	0.0741	0.1728	0.2346	0.7531	0.2593	0.2222	0.0741	2600
0.1358	0.2716	0.6790	0.6296	0.0864	0.1728	0.2469	0.7531	0.2593	0.2346	0.0988	2700
0.1358	0.2716	0.6790	0.6296	0.0864	0.1852	0.2469	0.7531	0.2593	0.2469	0.0988	2800
0.1481	0.2840	0.6790	0.6296	0.0864	0.1852	0.2593	0.7654	0.2593	0.2469	0.0988	2900
0.1481	0.2840	0.6790	0.6296	0.0864	0.1852	0.2593	0.7654	0.2593	0.2469	0.0988	3000
0.1481	0.2840	0.6790	0.6420	0.0864	0.1975	0.2593	0.7654	0.2716	0.2593	0.0988	3100
0.1481	0.2840	0.6790	0.6420	0.0864	0.1975	0.2593	0.7654	0.2716	0.2593	0.0988	3200
0.1481	0.2840	0.6790	0.6543	0.0864	0.1975	0.2593	0.7654	0.2716	0.2593	0.1111	3300
0.1605	0.2963	0.6790	0.6543	0.0864	0.1975	0.2716	0.7654	0.2840	0.2716	0.1111	3400
0.1605	0.3086	0.6790	0.6667	0.0864	0.1975	0.2716	0.7654	0.2840	0.2716	0.1235	3500
0.1605	0.3086	0.6790	0.6667	0.1111	0.1975	0.2840	0.7654	0.2840	0.2716	0.1235	3600
0.1728	0.3210	0.6790	0.6667	0.1235	0.1975	0.2840	0.7654	0.2963	0.2716	0.1235	3700
0.1728	0.3333	0.6790	0.6667	0.1235	0.2099	0.2840	0.7654	0.2963	0.2716	0.1358	3800
0.1728	0.3333	0.6790	0.6667	0.1235	0.2099	0.2840	0.7654	0.2963	0.2840	0.1358	3900
0.1852	0.3333	0.6914	0.6790	0.1235	0.2099	0.2840	0.7654	0.2963	0.2840	0.1358	4000
0.1852	0.3333	0.6914	0.6790	0.1235	0.2099	0.2840	0.7654	0.2963	0.2840	0.1358	4100
0.1852	0.3333	0.6914	0.6790	0.1235	0.2099	0.2840	0.7654	0.2963	0.2840	0.1358	4200
0.1852	0.3457	0.6914	0.6790	0.1235	0.2099	0.2840	0.7654	0.2963	0.2840	0.1358	4300
0.1852	0.3457	0.6914	0.6790	0.1235	0.2099	0.2840	0.7654	0.2963	0.2840	0.1358	4400
0.1975	0.3580	0.6914	0.6790	0.1358	0.2099	0.2840	0.7654	0.2963	0.2840	0.1358	4500
0.1975	0.3580	0.6914	0.6790	0.1358	0.2099	0.2840	0.7654	0.2963	0.2963	0.1358	4600
0.1975	0.3580	0.6914	0.6790	0.1358	0.2099	0.2840	0.7654	0.2963	0.2963	0.1358	4700
0.1975	0.3580	0.6914	0.6790	0.1358	0.2099	0.2840	0.7654	0.2963	0.2963	0.1358	4800
0.1975	0.3580	0.6914	0.6790	0.1358	0.2099	0.2840	0.7654	0.3086	0.2963	0.1358	4900
0.1975	0.3580	0.6914	0.6790	0.1358	0.2099	0.2840	0.7654	0.3086	0.2963	0.1481	5000
0.1975	0.3580	0.6914	0.6790	0.1358	0.2099	0.2840	0.7654	0.3333	0.2963	0.1481	5100
0.1975	0.3580	0.6914	0.6790	0.1358	0.2099	0.2840	0.7654	0.3333	0.3086	0.1481	5200
0.1975	0.3580	0.6914	0.6790	0.1358	0.2099	0.2840	0.7654	0.3457	0.3086	0.1481	5300
0.1975	0.3580	0.6914	0.6790	0.1358	0.2099	0.2840	0.7654	0.3580	0.3086	0.1481	5400
0.1975	0.3580	0.6914	0.6914	0.1358	0.2099	0.2840	0.7654	0.3580	0.3210	0.1481	5500
0.1975	0.3580	0.6914	0.6914	0.1358	0.2099	0.2840	0.7654	0.3580	0.3210	0.1481	5600
0.1975	0.3580	0.6914	0.6914	0.1358	0.2099	0.2840	0.7654	0.3580	0.3210	0.1481	5700
0.1975	0.3580	0.6914	0.6914	0.1358	0.2099	0.2840	0.7654	0.3580	0.3333	0.1481	5800
0.1975	0.3580	0.6914	0.6914	0.1358	0.2099	0.2840	0.7654	0.3580	0.3333	0.1481	5900
0.1975	0.3580	0.6914	0.6914	0.1358	0.2222	0.2840	0.7654	0.3580	0.3333	0.1481	6000
0.1975	0.3580	0.6914	0.7037	0.1358	0.2222	0.2840	0.7778	0.3580	0.3457	0.1481	6100
0.1975	0.3580	0.6914	0.7037	0.1358	0.2222	0.2840	0.7778	0.3580	0.3457	0.1481	6200
0.1975	0.3580	0.6914	0.7037	0.1358	0.2222	0.2963	0.7901	0.3580	0.3457	0.1481	6300
0.1975	0.3580	0.6914	0.7037	0.1358	0.2222	0.2963	0.7901	0.3580	0.3457	0.1481	6400
0.1975	0.3580	0.6914	0.7037	0.1358	0.2222	0.2963	0.7901	0.3580	0.3457	0.1481	6500
0.1975	0.3580	0.6914	0.7037	0.1358	0.2222	0.2963	0.7901	0.3580	0.3457	0.1481	6600
0.1975	0.3580	0.6914	0.7037	0.1358	0.2222	0.2963	0.7901	0.3580	0.3457	0.1481	6700
0.1975	0.3580	0.6914	0.7037	0.1358	0.2222	0.2963	0.7901	0.3580	0.3457	0.1605	6800
0.1975	0.3580	0.6914	0.7037	0.1358	0.2222	0.2963	0.7901	0.3580	0.3457	0.1605	6900
0.1975	0.3704	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3580	0.3457	0.1605	7000
0.1975	0.3704	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3704	0.3457	0.1605	7100
0.1975	0.3704	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3457	0.1605	7200
0.1975	0.3704	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3457	0.1728	7300
0.1975	0.3704	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3457	0.1728	7400
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3457	0.1728	7500
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3457	0.1728	7600
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3457	0.1728	7700
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3457	0.1728	7800
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3704	0.1728	7900
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3704	0.1728	8000
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3704	0.1728	8100
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3704	0.1728	8200
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3704	0.1728	8300
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3704	0.1728	8400
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3704	0.1728	8500
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3827	0.1728	8600
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3951	0.1728	8700
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3951	0.1728	8800
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.2963	0.7901	0.3827	0.3951	0.1728	8900
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.3086	0.7901	0.3827	0.3951	0.1728	9000
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.3086	0.7901	0.3827	0.3951	0.1728	9100
0.1975	0.3827	0.7037	0.7037	0.1358	0.2222	0.3086	0.7901	0.3827	0.3951	0.1728	9200
0.1975	0.3827	0.7160	0.7037	0.1358	0.2222	0.3086	0.7901	0.3827	0.3951	0.1975	9300
0.1975	0.3827	0.7160	0.7037	0.1358	0.2222	0.3086	0.7901	0.3827	0.3951	0.2222	9400
0.1975	0.3827	0.7160	0.7037	0.1358	0.2222	0.3086	0.7901	0.3827	0.3951	0.2346	9500
0.1975	0.3827	0.7160	0.7037	0.1358	0.2222	0.3086	0.7901	0.3827	0.3951	0.2469	9600
0.1975	0.3827	0.7160	0.7037	0.1358	0.2222	0.3086	0.7901	0.3827	0.3951	0.2593	9700
0.1975	0.3827	0.7160	0.7037	0.1358	0.2222	0.3086	0.7901	0.3951	0.4074	0.2593	9800
0.1975	0.3827	0.7160	0.7037	0.1358	0.2222	0.3086	0.7901	0.3951	0.4074	0.2716	9900
0.1975	0.3827	0.7160	0.7037	0.1358	0.2222	0.3086	0.7901	0.3951	0.4074	0.2716	10000
0.1975	0.3827	0.7160	0.7037	0.1358	0.2222	0.3086	0.7901	0.3951	0.4198	0.3210	11000
0.1975	0.3827	0.7284	0.7037	0.1358	0.2222	0.3086	0.7901	0.4198	0.4198	0.3210	12000
0.1975	0.3827	0.7284	0.7160	0.1358	0.2222	0.3086	0.7901	0.4198	0.4198	0.3210	13000
0.1975	0.3827	0.7284	0.7284	0.1358	0.2346	0.3086	0.7901	0.4198	0.4444	0.3210	14000
0.1975	0.3827	0.7407	0.7284	0.1358	0.2346	0.3086	0.8025	0.4321	0.4444	0.3210	15000
0.1975	0.3827	0.7407	0.7284	0.1358	0.2346	0.3210	0.8025	0.4321	0.4444	0.3210	16000
0.1975	0.3827	0.7407	0.7407	0.1358	0.2346	0.3210	0.8025	0.4568	0.4444	0.3210	17000
0.2222	0.3951	0.7407	0.7407	0.1358	0.2469	0.3210	0.8025	0.4691	0.4444	0.3333	18000
0.2222	0.3951	0.7407	0.7407	0.1358	0.2716	0.3210	0.8025	0.4691	0.4444	0.3457	19000
0.2222	0.3951	0.7407	0.7407	0.1358	0.2840	0.3210	0.8025	0.4691	0.4444	0.3457	20000
0.2346	0.3951	0.7407	0.7407	0.1358	0.2840	0.3210	0.8025	0.4691	0.4444	0.3704	21000
0.2346	0.3951	0.7407	0.7407	0.1358	0.2840	0.3210	0.8025	0.4815	0.4691	0.3704	22000
0.2346	0.4074	0.7407	0.7407	0.1481	0.2840	0.3210	0.8025	0.4815	0.4691	0.3704	23000
0.2346	0.4074	0.7407	0.7407	0.1481	0.2963	0.3333	0.8025	0.4938	0.4815	0.3827	24000
0.2346	0.4074	0.7531	0.7407	0.1481	0.2963	0.3333	0.8025	0.4938	0.4815	0.3951	25000
0.2346	0.4074	0.7531	0.7407	0.1481	0.2963	0.3333	0.8025	0.4938	0.4815	0.4198	26000
0.2469	0.4074	0.7531	0.7407	0.1481	0.2963	0.3333	0.8025	0.4938	0.4938	0.4198	27000
0.2469	0.4074	0.7531	0.7407	0.1481	0.2963	0.3457	0.8025	0.4938	0.4938	0.4321	28000
0.2469	0.4074	0.7531	0.7407	0.1481	0.3086	0.3457	0.8025	0.4938	0.5185	0.4691	29000
0.2593	0.4321	0.7531	0.7531	0.1481	0.3210	0.3457	0.8148	0.4938	0.5185	0.4691	30000
0.2593	0.4444	0.7531	0.7531	0.1481	0.3210	0.3457	0.8148	0.4938	0.5185	0.4691	31000
0.2716	0.4444	0.7654	0.7531	0.1481	0.3210	0.3457	0.8148	0.4938	0.5309	0.4691	32000
0.2716	0.4444	0.7654	0.7531	0.1481	0.3210	0.3457	0.8148	0.4938	0.5309	0.4691	33000
0.2840	0.4568	0.7654	0.7531	0.1481	0.3210	0.3457	0.8148	0.4938	0.5309	0.4691	34000
0.2840	0.4691	0.7654	0.7531	0.1481	0.3210	0.3457	0.8148	0.4938	0.5309	0.4691	35000
0.2840	0.4691	0.7654	0.7531	0.1481	0.3210	0.3457	0.8148	0.4938	0.5309	0.4691	36000
0.2840	0.4691	0.7654	0.7531	0.1481	0.3210	0.3457	0.8148	0.5062	0.5309	0.4691	37000
0.2840	0.4691	0.7654	0.7531	0.1481	0.3210	0.3457	0.8148	0.5062	0.5309	0.4691	38000
0.2840	0.4691	0.7654	0.7531	0.1481	0.3210	0.3457	0.8148	0.5185	0.5309	0.4691	39000
0.2963	0.4691	0.7654	0.7654	0.1481	0.3210	0.3457	0.8148	0.5185	0.5309	0.4691	40000
0.2963	0.4815	0.7654	0.7654	0.1481	0.3333	0.3580	0.8148	0.5185	0.5309	0.4691	41000
0.3210	0.4815	0.7654	0.7654	0.1481	0.3333	0.3580	0.8148	0.5185	0.5309	0.4691	42000
0.3210	0.4938	0.7654	0.7654	0.1481	0.3333	0.3580	0.8148	0.5185	0.5432	0.4691	43000
0.3210	0.4938	0.7654	0.7654	0.1605	0.3333	0.3580	0.8148	0.5185	0.5432	0.4691	44000
0.3210	0.4938	0.7654	0.7654	0.1605	0.3333	0.3580	0.8148	0.5185	0.5432	0.4691	45000
0.3210	0.4938	0.7654	0.7778	0.1605	0.3333	0.3580	0.8148	0.5185	0.5432	0.4691	46000
0.3333	0.4938	0.7778	0.7901	0.1605	0.3333	0.3580	0.8148	0.5185	0.5432	0.4691	47000
0.3333	0.4938	0.7778	0.7901	0.1605	0.3333	0.3580	0.8148	0.5185	0.5432	0.4691	48000
0.3333	0.4938	0.7778	0.7901	0.1605	0.3333	0.3580	0.8148	0.5309	0.5432	0.4691	49000
0.3333	0.4938	0.7778	0.7901	0.1605	0.3333	0.3580	0.8148	0.5309	0.5432	0.4691	50000
0.3457	0.4938	0.7778	0.7901	0.1605	0.3333	0.3580	0.8148	0.5309	0.5432	0.4691	51000
0.3457	0.4938	0.7778	0.7901	0.1605	0.3333	0.3704	0.8148	0.5309	0.5432	0.4691	52000
0.3457	0.4938	0.7778	0.7901	0.1605	0.3333	0.3704	0.8148	0.5309	0.5432	0.4691	53000
0.3457	0.5062	0.7778	0.7901	0.1605	0.3333	0.3704	0.8148	0.5432	0.5432	0.4691	54000
0.3457	0.5062	0.7778	0.7901	0.1605	0.3333	0.3704	0.8148	0.5432	0.5432	0.4691	55000
0.3457	0.5062	0.7778	0.7901	0.1605	0.3333	0.3704	0.8148	0.5432	0.5432	0.4691	56000
0.3457	0.5062	0.7778	0.7901	0.1605	0.3457	0.3704	0.8148	0.5556	0.5432	0.4691	57000
0.3457	0.5062	0.7778	0.7901	0.1605	0.3457	0.3704	0.8148	0.5556	0.5556	0.4815	58000
0.3457	0.5062	0.7778	0.7901	0.1605	0.3580	0.3704	0.8148	0.5556	0.5556	0.4815	59000
0.3457	0.5062	0.7778	0.7901	0.1605	0.3580	0.3704	0.8148	0.5556	0.5556	0.4938	60000
0.3457	0.5062	0.7778	0.7901	0.1605	0.3580	0.3704	0.8148	0.5556	0.5556	0.4938	61000
0.3457	0.5062	0.7778	0.7901	0.1605	0.3580	0.3704	0.8148	0.5556	0.5556	0.4938	62000
0.3457	0.5062	0.7778	0.7901	0.1605	0.3580	0.3704	0.8148	0.5556	0.5556	0.4938	63000
0.3457	0.5062	0.7778	0.7901	0.1605	0.3580	0.3704	0.8148	0.5556	0.5556	0.4938	64000
0.3457	0.5062	0.7778	0.7901	0.1605	0.3580	0.3704	0.8148	0.5556	0.5556	0.4938	65000
0.3580	0.5062	0.7778	0.7901	0.1605	0.3580	0.3704	0.8148	0.5556	0.5556	0.4938	66000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3580	0.3704	0.8148	0.5556	0.5556	0.5062	67000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3580	0.3704	0.8272	0.5556	0.5679	0.5185	68000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3580	0.3704	0.8272	0.5556	0.5802	0.5185	69000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3580	0.3704	0.8272	0.5556	0.5802	0.5185	70000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3580	0.3704	0.8272	0.5556	0.5802	0.5185	71000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3580	0.3704	0.8272	0.5679	0.5802	0.5185	72000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3580	0.3704	0.8272	0.5679	0.5802	0.5309	73000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3580	0.3704	0.8272	0.5679	0.5802	0.5309	74000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3580	0.3827	0.8272	0.5679	0.5802	0.5309	75000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3580	0.3827	0.8272	0.5679	0.5802	0.5309	76000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3580	0.3827	0.8272	0.5679	0.5926	0.5309	77000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3580	0.3827	0.8272	0.5679	0.5926	0.5309	78000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3580	0.3827	0.8272	0.5802	0.5926	0.5309	79000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3580	0.3827	0.8272	0.5802	0.6049	0.5309	80000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3580	0.3827	0.8272	0.5802	0.6049	0.5309	81000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3580	0.3827	0.8395	0.5802	0.6049	0.5309	82000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3580	0.3827	0.8395	0.5802	0.6049	0.5309	83000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3704	0.3827	0.8395	0.5802	0.6049	0.5309	84000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3704	0.3827	0.8395	0.5802	0.6049	0.5309	85000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3827	0.3827	0.8395	0.5926	0.6049	0.5309	86000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3827	0.3827	0.8395	0.5926	0.6049	0.5309	87000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3827	0.3827	0.8395	0.5926	0.6049	0.5309	88000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3951	0.3827	0.8395	0.5926	0.6049	0.5309	89000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3951	0.3827	0.8395	0.5926	0.6049	0.5309	90000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3951	0.3827	0.8395	0.5926	0.6049	0.5309	91000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3951	0.3827	0.8395	0.5926	0.6049	0.5309	92000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3951	0.3827	0.8395	0.5926	0.6049	0.5432	93000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3951	0.3827	0.8395	0.5926	0.6049	0.5432	94000
0.3580	0.5062	0.7778	0.7901	0.1728	0.3951	0.3951	0.8395	0.5926	0.6173	0.5432	95000
0.3704	0.5185	0.7778	0.7901	0.1728	0.3951	0.3951	0.8395	0.5926	0.6173	0.5432	96000
0.3704	0.5185	0.7778	0.7901	0.1728	0.4074	0.3951	0.8395	0.5926	0.6173	0.5432	97000
0.3704	0.5185	0.7778	0.7901	0.1728	0.4074	0.3951	0.8395	0.5926	0.6173	0.5556	98000
0.3704	0.5185	0.7778	0.7901	0.1728	0.4074	0.3951	0.8395	0.5926	0.6420	0.5556	99000
0.3704	0.5185	0.7778	0.7901	0.1728	0.4074	0.3951	0.8395	0.5926	0.6420	0.5556	100000
0.3827	0.5432	0.7778	0.7901	0.1852	0.4444	0.3951	0.8395	0.6543	0.6543	0.5926	150000
0.4074	0.5432	0.7778	0.8025	0.2222	0.4691	0.3951	0.8395	0.6543	0.6667	0.6173	200000
0.4074	0.5432	0.7778	0.8148	0.2222	0.4691	0.4321	0.8395	0.6790	0.7160	0.6173	250000
0.4198	0.5926	0.8025	0.8148	0.2346	0.4815	0.4444	0.8395	0.7160	0.7407	0.6173	300000
0.4321	0.6049	0.8025	0.8148	0.2346	0.4815	0.4568	0.8395	0.7160	0.7778	0.6173	350000
0.4321	0.6049	0.8025	0.8148	0.2346	0.4815	0.4691	0.8395	0.7160	0.8148	0.6173	400000
0.4321	0.6049	0.8025	0.8148	0.2346	0.4815	0.4815	0.8395	0.7160	0.8519	0.6173	450000
0.4444	0.6049	0.8148	0.8148	0.2469	0.4938	0.4938	0.8395	0.7160	0.8642	0.6173	500000
0.4568	0.6049	0.8148	0.8148	0.2593	0.5185	0.4938	0.8395	0.7160	0.8889	0.6296	550000
0.4568	0.6049	0.8148	0.8272	0.2593	0.5185	0.4938	0.8395	0.7160	0.8889	0.6296	600000
0.4568	0.6173	0.8148	0.8272	0.2593	0.5185	0.4938	0.8395	0.7284	0.8889	0.6296	650000
0.4691	0.6173	0.8148	0.8272	0.2716	0.5185	0.4938	0.8395	0.7284	0.8889	0.6296	700000
0.4691	0.6173	0.8148	0.8272	0.2716	0.5309	0.4938	0.8395	0.7284	0.8889	0.6420	750000
0.4691	0.6296	0.8148	0.8272	0.2716	0.5309	0.4938	0.8395	0.7284	0.8889	0.6420	800000
0.4815	0.6296	0.8148	0.8272	0.2840	0.5309	0.4938	0.8395	0.7284	0.9012	0.6420	850000
0.4815	0.6296	0.8148	0.8272	0.2840	0.5309	0.4938	0.8395	0.7284	0.9012	0.6420	900000
0.4938	0.6296	0.8148	0.8272	0.2840	0.5309	0.5062	0.8395	0.7284	0.9136	0.6420	950000
0.4938	0.6296	0.8148	0.8272	0.2840	0.5309	0.5062	0.8395	0.7284	0.9136	0.6420	1000000
0.4938	0.6296	0.8148	0.8272	0.2840	0.5309	0.5062	0.8395	0.7284	0.9136	0.6420	1050000
0.4938	0.6296	0.8148	0.8272	0.2840	0.5309	0.5062	0.8395	0.7284	0.9259	0.6420	1100000
0.4938	0.6296	0.8148	0.8272	0.2840	0.5309	0.5062	0.8395	0.7284	0.9259	0.6420	1150000
0.4938	0.6296	0.8148	0.8272	0.2840	0.5309	0.5062	0.8395	0.7284	0.9259	0.6420	1200000
0.4938	0.6296	0.8148	0.8272	0.2840	0.5309	0.5185	0.8395	0.7407	0.9259	0.6420	1250000
0.5062	0.6296	0.8148	0.8272	0.2840	0.5309	0.5185	0.8395	0.7407	0.9259	0.6420	1300000
0.5062	0.6296	0.8148	0.8272	0.2840	0.5432	0.5185	0.8395	0.7407	0.9259	0.6420	1350000
0.5062	0.6296	0.8148	0.8272	0.2840	0.5432	0.5185	0.8395	0.7407	0.9259	0.6420	1400000
0.5062	0.6296	0.8148	0.8272	0.2840	0.5432	0.5185	0.8395	0.7407	0.9259	0.6420	1450000
0.5062	0.6296	0.8148	0.8272	0.2840	0.5432	0.5185	0.8395	0.7407	0.9259	0.6420	1500000
0.5062	0.6296	0.8148	0.8395	0.2840	0.5432	0.5185	0.8395	0.7407	0.9259	0.6420	1550000
0.5062	0.6420	0.8272	0.8395	0.2840	0.5432	0.5185	0.8395	0.7407	0.9259	0.6420	1600000
0.5062	0.6420	0.8395	0.8395	0.2840	0.5432	0.5185	0.8395	0.7407	0.9259	0.6420	1650000
0.5062	0.6420	0.8395	0.8395	0.2840	0.5432	0.5185	0.8395	0.7407	0.9259	0.6420	1700000
0.5062	0.6420	0.8395	0.8395	0.2840	0.5432	0.5185	0.8395	0.7407	0.9259	0.6420	1750000
0.5062	0.6420	0.8395	0.8395	0.2840	0.5432	0.5185	0.8395	0.7407	0.9259	0.6420	1800000
0.5062	0.6420	0.8395	0.8395	0.2840	0.5432	0.5185	0.8395	0.7407	0.9259	0.6420	1850000
0.5062	0.6420	0.8395	0.8395	0.2840	0.5432	0.5185	0.8395	0.7407	0.9259	0.6420	1900000
0.5062	0.6420	0.8395	0.8395	0.2840	0.5432	0.5185	0.8395	0.7407	0.9259	0.6420	1950000
0.5062	0.6420	0.8395	0.8395	0.2840	0.5432	0.5185	0.8395	0.7407	0.9259	0.6420	2000000




==> figure_data/Profiler044l.txt <==
AG		G		L		GL		DI		MM		AA		LL		PL		GS		SM		SN		GD		GB		BR		DS		DG		DV		VG		T
0.0000	0.2000	0.1667	0.0667	0.0000	0.0333	0.0000	0.1667	0.1333	0.0000	0.0000	0.0667	0.0000	0.0333	0.0667	0.0000	0.0000	0.1000	0.1000	1.0000
0.1000	0.5000	0.5333	0.4667	0.2000	0.1667	0.0333	0.2667	0.1333	0.1000	0.0667	0.0667	0.1000	0.1333	0.2333	0.0000	0.0000	0.1333	0.1667	2.0000
0.3333	0.6000	0.6333	0.6667	0.3000	0.2000	0.0333	0.3333	0.1667	0.2000	0.2000	0.1333	0.1333	0.1667	0.2667	0.0333	0.0333	0.2667	0.3000	3.0000
0.5000	0.6333	0.6667	0.7667	0.3000	0.2000	0.0333	0.3667	0.1667	0.2333	0.2000	0.1333	0.2000	0.2333	0.2667	0.1000	0.0667	0.3333	0.3667	4.0000
0.5333	0.6667	0.6667	0.7667	0.3333	0.2333	0.0333	0.4000	0.1667	0.2667	0.2000	0.1333	0.2667	0.2333	0.2667	0.1667	0.1000	0.3333	0.3667	5.0000
0.5667	0.7000	0.6667	0.7667	0.3667	0.2333	0.0333	0.4000	0.2000	0.2667	0.2000	0.1333	0.2667	0.2667	0.3333	0.1667	0.1667	0.3333	0.3667	6.0000
0.5667	0.7000	0.7000	0.8000	0.3667	0.2667	0.0333	0.4000	0.2000	0.2667	0.2333	0.1333	0.2667	0.2667	0.3333	0.1667	0.1667	0.3333	0.3667	7.0000
0.5667	0.7667	0.7667	0.8000	0.3667	0.2667	0.0333	0.4000	0.2000	0.3000	0.2333	0.1333	0.3000	0.3000	0.3667	0.2000	0.1667	0.3333	0.3667	8.0000
0.5667	0.7667	0.7667	0.8000	0.3667	0.3000	0.0333	0.4000	0.2000	0.3000	0.2333	0.1333	0.3000	0.3000	0.3667	0.2333	0.1667	0.3333	0.4000	9.0000
0.5667	0.7667	0.7667	0.8333	0.3667	0.3000	0.0333	0.4000	0.2000	0.3000	0.2333	0.1333	0.3000	0.3000	0.3667	0.2333	0.2000	0.3333	0.4333	10.0000
0.7333	0.8000	0.8667	0.9000	0.4000	0.3000	0.1000	0.4333	0.2000	0.3333	0.2667	0.1667	0.3333	0.3333	0.3667	0.3000	0.2667	0.4333	0.4667	20.0000
0.7667	0.8000	0.9000	0.9000	0.4333	0.3333	0.1333	0.4333	0.2333	0.3333	0.3333	0.2333	0.3333	0.3667	0.4000	0.3000	0.3000	0.4333	0.4667	30.0000
0.7667	0.8000	0.9000	0.9333	0.4333	0.3667	0.1333	0.4333	0.2667	0.3667	0.3333	0.2333	0.3667	0.3667	0.4000	0.3333	0.3000	0.4667	0.5000	40.0000
0.8000	0.8333	0.9333	0.9333	0.4333	0.3667	0.1333	0.4667	0.3000	0.3667	0.3667	0.2667	0.3667	0.3667	0.4000	0.3667	0.3333	0.4667	0.5000	50.0000
0.8000	0.8333	0.9333	0.9333	0.4667	0.3667	0.1333	0.5000	0.3000	0.4333	0.4000	0.3000	0.3667	0.3667	0.4000	0.4333	0.3667	0.4667	0.5000	60.0000
0.8333	0.8333	0.9333	0.9333	0.4667	0.3667	0.1333	0.5333	0.3000	0.4333	0.4000	0.3000	0.3667	0.4000	0.4333	0.4333	0.3667	0.4667	0.5000	70.0000
0.8333	0.8333	0.9333	0.9667	0.4667	0.4333	0.1333	0.5333	0.3000	0.4333	0.4000	0.3000	0.3667	0.4333	0.4333	0.4333	0.4000	0.5000	0.5333	80.0000
0.8333	0.8333	0.9333	0.9667	0.5000	0.4333	0.1333	0.5333	0.3000	0.4667	0.4000	0.3000	0.3667	0.4333	0.4333	0.4333	0.4000	0.5000	0.5333	90.0000
0.8667	0.8333	0.9333	0.9667	0.5000	0.4667	0.1333	0.5333	0.3000	0.4667	0.4000	0.3000	0.4000	0.4333	0.4333	0.4333	0.4000	0.5000	0.5333	100.0000
0.8667	0.8333	0.9333	0.9667	0.5333	0.4667	0.1333	0.5333	0.3000	0.5000	0.4000	0.3000	0.4000	0.4333	0.4333	0.4333	0.4000	0.5000	0.5333	110.0000
0.8667	0.8667	0.9333	0.9667	0.5333	0.5000	0.1333	0.5333	0.3000	0.5000	0.4000	0.3000	0.4000	0.4333	0.4333	0.4333	0.4000	0.5000	0.5333	120.0000
0.8667	0.8667	0.9333	0.9667	0.5333	0.5333	0.1333	0.5333	0.3000	0.5000	0.4000	0.3000	0.4000	0.4333	0.4667	0.4333	0.4000	0.5000	0.5333	130.0000
0.8667	0.8667	0.9333	0.9667	0.5333	0.5333	0.1333	0.5333	0.3000	0.5000	0.4000	0.3333	0.4000	0.4333	0.4667	0.4333	0.4000	0.5000	0.5333	140.0000
0.8667	0.8667	0.9333	0.9667	0.5333	0.5333	0.1333	0.5333	0.3333	0.5000	0.4000	0.3333	0.4000	0.4333	0.4667	0.4333	0.4000	0.5000	0.5333	150.0000
0.8667	0.8667	0.9333	0.9667	0.5333	0.5333	0.1667	0.5333	0.3333	0.5000	0.4000	0.3333	0.4000	0.4333	0.4667	0.4333	0.4000	0.5000	0.5333	160.0000
0.8667	0.8667	0.9333	0.9667	0.5333	0.5333	0.1667	0.5333	0.3333	0.5000	0.4000	0.3333	0.4000	0.4333	0.4667	0.4333	0.4000	0.5000	0.5333	170.0000
0.8667	0.8667	0.9333	0.9667	0.5333	0.5333	0.1667	0.5333	0.3333	0.5000	0.4000	0.3333	0.4667	0.4333	0.4667	0.4333	0.4000	0.5000	0.5333	180.0000
0.8667	0.8667	0.9333	0.9667	0.5333	0.5333	0.1667	0.5333	0.3333	0.5000	0.4000	0.3333	0.4667	0.4333	0.4667	0.4333	0.4000	0.5000	0.5333	190.0000
0.8667	0.8667	0.9333	0.9667	0.5333	0.5333	0.1667	0.5333	0.3333	0.5000	0.4000	0.3333	0.4667	0.4667	0.5000	0.4333	0.4000	0.5000	0.5333	200.0000



==> figure_data/Profiler05.txt <==
AG		G		L		GL		DI		MM		AA		LL		PL		GS		SM		SN		GD		GB		BR		DS		DG		DV		VG		T
0.0400	0.2000	0.0800	0.1400	0.0400	0.0000	0.0000	0.0000	0.2800	0.0000	0.0000	0.0800	0.0000	0.0000	0.0800	0.0000	0.0000	0.0200	0.0200	1.0000
0.0600	0.3800	0.2600	0.4400	0.1200	0.0000	0.0200	0.0000	0.3600	0.0000	0.0400	0.1000	0.0000	0.0000	0.1000	0.0000	0.0000	0.0200	0.0200	2.0000
0.0600	0.4400	0.3000	0.5400	0.1600	0.0000	0.0200	0.0400	0.3800	0.0000	0.0400	0.1200	0.0000	0.0400	0.1000	0.0000	0.0200	0.0400	0.0200	3.0000
0.1400	0.4600	0.3600	0.5800	0.2400	0.0000	0.0200	0.0800	0.4000	0.0200	0.0600	0.1200	0.0000	0.0600	0.1000	0.0000	0.0200	0.0400	0.0400	4.0000
0.1600	0.5200	0.4000	0.6200	0.2600	0.0000	0.0400	0.1200	0.4000	0.0200	0.0600	0.1200	0.0000	0.0600	0.1000	0.0000	0.0200	0.0400	0.0400	5.0000
0.2400	0.5400	0.4400	0.6600	0.2600	0.0000	0.0400	0.1600	0.4000	0.0200	0.0600	0.1200	0.0000	0.0600	0.1000	0.0000	0.0200	0.0400	0.0400	6.0000
0.3000	0.6000	0.4800	0.6800	0.2600	0.0000	0.0400	0.1800	0.4000	0.0200	0.0600	0.1200	0.0000	0.0600	0.1000	0.0000	0.0200	0.0400	0.0400	7.0000
0.3200	0.6200	0.4800	0.6800	0.2600	0.0000	0.0400	0.1800	0.4000	0.0200	0.0600	0.1200	0.0000	0.0600	0.1000	0.0000	0.0200	0.0400	0.0400	8.0000
0.3400	0.6400	0.5200	0.7200	0.2600	0.0000	0.0400	0.1800	0.4000	0.0200	0.0600	0.1200	0.0000	0.0600	0.1000	0.0000	0.0200	0.0600	0.0400	9.0000
0.3600	0.6400	0.5200	0.7200	0.2600	0.0000	0.0400	0.1800	0.4200	0.0200	0.0600	0.1200	0.0000	0.0600	0.1000	0.0000	0.0200	0.0600	0.0400	10.0000
0.4400	0.7200	0.6200	0.8400	0.3400	0.0400	0.0800	0.2400	0.4200	0.0200	0.0600	0.1200	0.0000	0.1200	0.1800	0.0000	0.0200	0.0600	0.0400	20.0000
0.4600	0.7400	0.6400	0.8600	0.3400	0.0400	0.0800	0.2600	0.4200	0.0200	0.0600	0.1200	0.0200	0.1200	0.2200	0.0000	0.0200	0.0600	0.0400	30.0000
0.5200	0.7400	0.6400	0.8800	0.3400	0.0400	0.0800	0.2800	0.4200	0.0200	0.0800	0.1200	0.0200	0.1400	0.2200	0.0000	0.0200	0.0600	0.0400	40.0000
0.5400	0.7400	0.6400	0.8800	0.3600	0.0400	0.0800	0.3000	0.4200	0.0200	0.0800	0.1200	0.0200	0.1400	0.2400	0.0000	0.0200	0.0600	0.0400	50.0000
0.5800	0.7400	0.6400	0.8800	0.3600	0.0400	0.0800	0.3200	0.4200	0.0200	0.0800	0.1400	0.0200	0.1400	0.2400	0.0000	0.0200	0.0600	0.0400	60.0000
0.5800	0.7400	0.6400	0.8800	0.3800	0.0400	0.0800	0.3200	0.4200	0.0400	0.1200	0.1600	0.0200	0.1400	0.2400	0.0000	0.0200	0.0600	0.0400	70.0000
0.6200	0.7400	0.6400	0.8800	0.4000	0.0400	0.0800	0.3200	0.4200	0.0400	0.1200	0.1600	0.0200	0.1400	0.2400	0.0200	0.0200	0.0600	0.0400	80.0000
0.6200	0.7400	0.6400	0.8800	0.4000	0.0400	0.0800	0.3200	0.4200	0.0400	0.1200	0.1800	0.0200	0.1400	0.2600	0.0200	0.0200	0.0600	0.0400	90.0000
0.6200	0.7400	0.6400	0.8800	0.4000	0.0400	0.0800	0.3200	0.4200	0.0600	0.1200	0.1800	0.0200	0.1400	0.2800	0.0200	0.0200	0.0600	0.0400	100.0000
0.6200	0.7400	0.6400	0.8800	0.4000	0.0400	0.0800	0.3200	0.4200	0.0600	0.1200	0.1800	0.0200	0.1400	0.3000	0.0200	0.0200	0.0600	0.0400	110.0000
0.6200	0.7400	0.6400	0.8800	0.4000	0.0400	0.0800	0.3200	0.4200	0.0600	0.1200	0.1800	0.0200	0.1600	0.3000	0.0200	0.0200	0.0600	0.0400	120.0000
0.6200	0.7400	0.6400	0.8800	0.4000	0.0400	0.0800	0.3200	0.4200	0.0600	0.1400	0.1800	0.0200	0.1600	0.3000	0.0200	0.0200	0.0600	0.0400	130.0000
0.6200	0.7400	0.6400	0.8800	0.4000	0.0400	0.0800	0.3200	0.4200	0.0600	0.1400	0.1800	0.0200	0.1600	0.3000	0.0200	0.0200	0.0600	0.0400	140.0000
0.6200	0.7400	0.6400	0.8800	0.4000	0.0400	0.0800	0.3200	0.4200	0.0600	0.1400	0.1800	0.0200	0.1600	0.3000	0.0200	0.0400	0.0600	0.0400	150.0000
0.6400	0.7400	0.6400	0.8800	0.4000	0.0600	0.0800	0.3200	0.4200	0.0600	0.1400	0.1800	0.0200	0.1600	0.3000	0.0200	0.0400	0.0600	0.0400	160.0000
0.6400	0.7400	0.6400	0.8800	0.4000	0.0600	0.0800	0.3200	0.4200	0.0600	0.1400	0.1800	0.0200	0.1800	0.3000	0.0200	0.0400	0.0600	0.0400	170.0000
0.6400	0.7400	0.6400	0.9000	0.4000	0.0600	0.0800	0.3200	0.4200	0.0600	0.1600	0.1800	0.0200	0.1800	0.3000	0.0200	0.0400	0.0600	0.0400	180.0000
0.6400	0.7400	0.6400	0.9000	0.4000	0.0600	0.0800	0.3400	0.4200	0.0600	0.1600	0.2000	0.0200	0.1800	0.3000	0.0200	0.0400	0.0600	0.0400	190.0000
0.6400	0.7400	0.6400	0.9000	0.4000	0.0600	0.0800	0.3400	0.4200	0.0800	0.1600	0.2000	0.0200	0.1800	0.3000	0.0200	0.0400	0.0600	0.0400	200.0000


==> figure_data/Profiler055.txt <==
DI		RS		RV		DM		GS		MR		MO		BM		L		GL		TC		T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0000	0.0000	0.0000	0.0370	0.0000	0.0000	0.0000	0.0123	0.0000	0.0000	0.0000	0.0100
0.0000	0.0000	0.0000	0.2222	0.0000	0.0000	0.0000	0.0988	0.0000	0.0000	0.0000	0.0200
0.0123	0.0000	0.0864	0.3580	0.0000	0.0123	0.0000	0.2346	0.0123	0.0123	0.0000	0.0300
0.0123	0.0123	0.1358	0.4691	0.0123	0.0123	0.0123	0.3333	0.0370	0.0123	0.0000	0.0400
0.0123	0.0123	0.1852	0.4691	0.0123	0.0247	0.0123	0.4198	0.0494	0.0247	0.0000	0.0500
0.0123	0.0123	0.2346	0.4815	0.0123	0.0370	0.0123	0.4691	0.0741	0.0494	0.0000	0.0600
0.0123	0.0123	0.2840	0.4938	0.0123	0.0494	0.0123	0.5185	0.1111	0.0617	0.0000	0.0700
0.0370	0.0247	0.3210	0.5185	0.0123	0.0617	0.0247	0.5432	0.1358	0.0741	0.0000	0.0800
0.0370	0.0370	0.3333	0.5185	0.0123	0.0741	0.0370	0.5556	0.1605	0.0988	0.0000	0.0900
0.0494	0.0494	0.3704	0.5185	0.0247	0.0741	0.0494	0.6049	0.1605	0.1111	0.0000	0.1000
0.0494	0.0741	0.3951	0.5185	0.0370	0.0741	0.0494	0.6173	0.1975	0.1358	0.0000	0.1100
0.0494	0.0741	0.4198	0.5185	0.0494	0.0988	0.0494	0.6543	0.2222	0.1852	0.0000	0.1200
0.0617	0.0741	0.4321	0.5432	0.0494	0.1235	0.0494	0.6543	0.2346	0.1975	0.0000	0.1300
0.0617	0.0741	0.4815	0.5556	0.0494	0.1235	0.1111	0.6790	0.2346	0.2099	0.0000	0.1400
0.0741	0.0741	0.4815	0.5679	0.0494	0.1481	0.1111	0.6790	0.2469	0.2222	0.0123	0.1500
0.1111	0.0741	0.4938	0.5679	0.0494	0.1605	0.1358	0.6790	0.2593	0.2469	0.0247	0.1600
0.1111	0.0741	0.4938	0.5679	0.0494	0.1605	0.1358	0.6790	0.2593	0.2469	0.0247	0.1700
0.1111	0.0864	0.4938	0.5679	0.0494	0.1605	0.1481	0.6914	0.2593	0.2593	0.0247	0.1800
0.1111	0.0988	0.5309	0.5679	0.0494	0.1728	0.1481	0.6914	0.2593	0.2593	0.0247	0.1900
0.1235	0.1111	0.5309	0.5679	0.0494	0.1728	0.1481	0.6914	0.2593	0.2840	0.0247	0.2000
0.1235	0.1358	0.5309	0.5802	0.0617	0.1728	0.1481	0.6914	0.2716	0.2840	0.0247	0.2100
0.1235	0.1481	0.5432	0.5926	0.0741	0.1728	0.1605	0.7037	0.2716	0.2840	0.0247	0.2200
0.1358	0.1605	0.5432	0.5926	0.0741	0.1728	0.1605	0.7160	0.2840	0.2840	0.0617	0.2300
0.1358	0.1728	0.5556	0.5926	0.0741	0.1728	0.1605	0.7284	0.2963	0.2963	0.0617	0.2400
0.1358	0.1728	0.5679	0.5926	0.0741	0.1728	0.1605	0.7407	0.2963	0.2963	0.0617	0.2500
0.1481	0.1728	0.5802	0.5926	0.0741	0.1728	0.1605	0.7531	0.3086	0.2963	0.0741	0.2600
0.1605	0.1852	0.5802	0.5926	0.0741	0.1852	0.1605	0.7531	0.3086	0.2963	0.0741	0.2700
0.1728	0.1975	0.5926	0.6049	0.0741	0.1852	0.1605	0.7531	0.3086	0.2963	0.0864	0.2800
0.1728	0.1975	0.5926	0.6049	0.0741	0.1852	0.1728	0.7531	0.3086	0.3086	0.0864	0.2900
0.1852	0.2099	0.5926	0.6049	0.0864	0.1852	0.1852	0.7531	0.3086	0.3210	0.0864	0.3000
0.1852	0.2222	0.5926	0.6049	0.0864	0.1975	0.1852	0.7531	0.3210	0.3333	0.1111	0.3100
0.1852	0.2222	0.5926	0.6049	0.1111	0.2099	0.1852	0.7531	0.3333	0.3333	0.1111	0.3200
0.1852	0.2222	0.5926	0.6173	0.1111	0.2099	0.1852	0.7531	0.3457	0.3333	0.1111	0.3300
0.1852	0.2222	0.6049	0.6173	0.1111	0.2099	0.1852	0.7531	0.3457	0.3333	0.1235	0.3400
0.1852	0.2222	0.6049	0.6173	0.1111	0.2099	0.1975	0.7531	0.3457	0.3457	0.1358	0.3500
0.1852	0.2222	0.6296	0.6173	0.1235	0.2222	0.2099	0.7531	0.3457	0.3457	0.1358	0.3600
0.1852	0.2346	0.6296	0.6173	0.1235	0.2222	0.2222	0.7531	0.3457	0.3457	0.1358	0.3700
0.1852	0.2346	0.6296	0.6173	0.1235	0.2222	0.2346	0.7531	0.3457	0.3704	0.1358	0.3800
0.1852	0.2346	0.6296	0.6296	0.1235	0.2222	0.2346	0.7531	0.3457	0.3704	0.1358	0.3900
0.1852	0.2469	0.6296	0.6296	0.1235	0.2222	0.2346	0.7531	0.3457	0.3951	0.1358	0.4000
0.1852	0.2469	0.6296	0.6296	0.1235	0.2222	0.2346	0.7531	0.3457	0.3951	0.1358	0.4100
0.1852	0.2469	0.6420	0.6296	0.1235	0.2222	0.2346	0.7531	0.3457	0.3951	0.1358	0.4200
0.1852	0.2469	0.6420	0.6296	0.1235	0.2222	0.2716	0.7531	0.3457	0.4074	0.1358	0.4300
0.1852	0.2469	0.6420	0.6296	0.1235	0.2222	0.2716	0.7531	0.3457	0.4198	0.1358	0.4400
0.1852	0.2593	0.6543	0.6296	0.1235	0.2222	0.2716	0.7531	0.3580	0.4198	0.1358	0.4500
0.1852	0.2716	0.6543	0.6296	0.1235	0.2222	0.2716	0.7531	0.3580	0.4198	0.1358	0.4600
0.1852	0.2716	0.6543	0.6296	0.1235	0.2222	0.2716	0.7531	0.3580	0.4198	0.1358	0.4700
0.1852	0.2716	0.6543	0.6296	0.1235	0.2222	0.2716	0.7531	0.3704	0.4198	0.1358	0.4800
0.1852	0.2716	0.6543	0.6296	0.1235	0.2222	0.2716	0.7531	0.3704	0.4321	0.1358	0.4900
0.1975	0.2716	0.6543	0.6296	0.1235	0.2222	0.2716	0.7531	0.3704	0.4321	0.1481	0.5000
0.1975	0.2716	0.6543	0.6296	0.1235	0.2222	0.2716	0.7531	0.3704	0.4321	0.1481	0.5100
0.1975	0.2840	0.6543	0.6296	0.1235	0.2222	0.2716	0.7531	0.3704	0.4321	0.1481	0.5200
0.1975	0.2840	0.6543	0.6420	0.1235	0.2222	0.2716	0.7531	0.3827	0.4321	0.1481	0.5300
0.1975	0.2840	0.6543	0.6420	0.1235	0.2222	0.2716	0.7531	0.3827	0.4321	0.1481	0.5400
0.1975	0.2963	0.6543	0.6420	0.1235	0.2222	0.2716	0.7531	0.3827	0.4321	0.1481	0.5500
0.1975	0.2963	0.6543	0.6543	0.1235	0.2222	0.2840	0.7531	0.3827	0.4444	0.1481	0.5600
0.1975	0.2963	0.6543	0.6543	0.1235	0.2222	0.2840	0.7531	0.3951	0.4444	0.1481	0.5700
0.1975	0.2963	0.6543	0.6543	0.1235	0.2222	0.2840	0.7531	0.3951	0.4444	0.1481	0.5800
0.1975	0.3086	0.6543	0.6543	0.1235	0.2222	0.2840	0.7531	0.3951	0.4444	0.1481	0.5900
0.1975	0.3086	0.6543	0.6543	0.1235	0.2222	0.2840	0.7531	0.3951	0.4444	0.1481	0.6000
0.1975	0.3210	0.6543	0.6543	0.1235	0.2222	0.2840	0.7531	0.3951	0.4444	0.1481	0.6100
0.1975	0.3210	0.6543	0.6667	0.1235	0.2222	0.2840	0.7531	0.3951	0.4444	0.1481	0.6200
0.1975	0.3210	0.6543	0.6667	0.1235	0.2222	0.2840	0.7531	0.4074	0.4444	0.1481	0.6300
0.1975	0.3210	0.6543	0.6667	0.1235	0.2346	0.2963	0.7531	0.4074	0.4444	0.1481	0.6400
0.1975	0.3210	0.6667	0.6790	0.1235	0.2346	0.2963	0.7531	0.4198	0.4444	0.1481	0.6500
0.1975	0.3210	0.6667	0.6790	0.1235	0.2346	0.2963	0.7531	0.4198	0.4444	0.1481	0.6600
0.1975	0.3210	0.6667	0.6790	0.1235	0.2346	0.2963	0.7531	0.4198	0.4444	0.1481	0.6700
0.1975	0.3210	0.6667	0.6790	0.1235	0.2346	0.2963	0.7531	0.4198	0.4444	0.1481	0.6800
0.1975	0.3333	0.6667	0.6914	0.1358	0.2346	0.2963	0.7531	0.4321	0.4444	0.1481	0.6900
0.1975	0.3333	0.6667	0.6914	0.1358	0.2346	0.2963	0.7531	0.4321	0.4444	0.1481	0.7000
0.1975	0.3333	0.6667	0.6914	0.1358	0.2346	0.2963	0.7531	0.4321	0.4444	0.1481	0.7100
0.1975	0.3333	0.6667	0.6914	0.1358	0.2346	0.2963	0.7531	0.4321	0.4444	0.1481	0.7200
0.1975	0.3333	0.6667	0.6914	0.1358	0.2346	0.2963	0.7654	0.4321	0.4444	0.1481	0.7300
0.1975	0.3457	0.6667	0.6914	0.1358	0.2469	0.2963	0.7654	0.4321	0.4444	0.1481	0.7400
0.1975	0.3457	0.6667	0.7037	0.1358	0.2593	0.2963	0.7654	0.4444	0.4444	0.1481	0.7500
0.1975	0.3457	0.6667	0.7037	0.1358	0.2716	0.2963	0.7654	0.4444	0.4444	0.1481	0.7600
0.1975	0.3457	0.6667	0.7037	0.1358	0.2716	0.2963	0.7654	0.4444	0.4568	0.1605	0.7700
0.1975	0.3457	0.6667	0.7037	0.1358	0.2716	0.2963	0.7654	0.4444	0.4568	0.1605	0.7800
0.1975	0.3457	0.6667	0.7037	0.1358	0.2716	0.2963	0.7778	0.4444	0.4568	0.1605	0.7900
0.1975	0.3457	0.6667	0.7037	0.1358	0.2716	0.2963	0.7778	0.4444	0.4691	0.1605	0.8000
0.1975	0.3457	0.6667	0.7037	0.1358	0.2716	0.2963	0.7778	0.4444	0.4691	0.1605	0.8100
0.1975	0.3457	0.6667	0.7037	0.1358	0.2716	0.2963	0.7778	0.4444	0.4691	0.1728	0.8200
0.1975	0.3457	0.6667	0.7037	0.1358	0.2716	0.2963	0.7778	0.4444	0.4691	0.1728	0.8300
0.1975	0.3457	0.6790	0.7037	0.1358	0.2716	0.2963	0.7778	0.4444	0.4691	0.1728	0.8400
0.1975	0.3580	0.6790	0.7037	0.1358	0.2716	0.2963	0.7778	0.4568	0.4691	0.1728	0.8500
0.1975	0.3580	0.6790	0.7037	0.1358	0.2716	0.2963	0.7778	0.4568	0.4691	0.1728	0.8600
0.1975	0.3580	0.6790	0.7037	0.1358	0.2716	0.2963	0.7778	0.4568	0.4815	0.1728	0.8700
0.1975	0.3580	0.6790	0.7037	0.1358	0.2716	0.2963	0.7778	0.4568	0.4815	0.1728	0.8800
0.1975	0.3580	0.6790	0.7037	0.1358	0.2716	0.2963	0.7778	0.4568	0.4815	0.1728	0.8900
0.1975	0.3704	0.6790	0.7037	0.1358	0.2716	0.2963	0.7778	0.4568	0.4815	0.1728	0.9000
0.1975	0.3704	0.6790	0.7037	0.1358	0.2716	0.2963	0.7778	0.4568	0.4815	0.1728	0.9100
0.1975	0.3704	0.6914	0.7037	0.1358	0.2716	0.2963	0.7778	0.4568	0.4815	0.1728	0.9200
0.1975	0.3704	0.6914	0.7037	0.1358	0.2716	0.2963	0.7778	0.4568	0.4815	0.1852	0.9300
0.1975	0.3704	0.6914	0.7037	0.1358	0.2716	0.2963	0.7778	0.4568	0.4815	0.1852	0.9400
0.2099	0.3704	0.6914	0.7037	0.1358	0.2716	0.2963	0.7778	0.4568	0.4815	0.1852	0.9500
0.2099	0.3704	0.6914	0.7037	0.1358	0.2716	0.2963	0.7778	0.4568	0.4815	0.1852	0.9600
0.2099	0.3704	0.6914	0.7037	0.1358	0.2716	0.2963	0.7778	0.4568	0.4815	0.1852	0.9700
0.2099	0.3704	0.6914	0.7037	0.1358	0.2716	0.2963	0.7778	0.4568	0.4815	0.1852	0.9800
0.2099	0.3704	0.6914	0.7037	0.1358	0.2716	0.2963	0.7778	0.4568	0.4815	0.1852	0.9900
0.2099	0.3704	0.6914	0.7037	0.1358	0.2716	0.2963	0.7778	0.4568	0.4815	0.1975	1
0.2840	0.4321	0.6914	0.7407	0.1481	0.3580	0.3210	0.8025	0.5062	0.5556	0.2963	2
0.3210	0.4568	0.7037	0.7407	0.1481	0.3704	0.3457	0.8025	0.5679	0.6049	0.3457	3
0.3457	0.4568	0.7160	0.7531	0.1605	0.3827	0.3580	0.8025	0.5926	0.6420	0.3704	4
0.3580	0.4938	0.7160	0.7654	0.1728	0.3827	0.3580	0.8148	0.6173	0.6543	0.3704	5
0.3704	0.5062	0.7284	0.7654	0.1728	0.3951	0.3704	0.8148	0.6296	0.6667	0.3951	6
0.3704	0.5185	0.7407	0.7654	0.1728	0.3951	0.3704	0.8148	0.6420	0.6667	0.3951	7
0.3704	0.5309	0.7407	0.7901	0.1852	0.4074	0.3704	0.8148	0.6420	0.6667	0.4074	8
0.3704	0.5309	0.7531	0.7901	0.1852	0.4074	0.4074	0.8148	0.6420	0.6790	0.4198	9
0.3951	0.5309	0.7531	0.8025	0.1852	0.4074	0.4074	0.8148	0.6667	0.6914	0.4198	10
0.3951	0.5309	0.7531	0.8025	0.1852	0.4074	0.4074	0.8148	0.6667	0.7037	0.4321	11
0.3951	0.5432	0.7531	0.8025	0.2099	0.4074	0.4074	0.8148	0.6914	0.7160	0.4321	12
0.4074	0.5432	0.7654	0.8025	0.2099	0.4198	0.4074	0.8148	0.6914	0.7284	0.4321	13
0.4074	0.5432	0.7654	0.8025	0.2099	0.4321	0.4074	0.8148	0.7037	0.7407	0.4321	14
0.4074	0.5432	0.7654	0.8025	0.2099	0.4321	0.4074	0.8148	0.7037	0.7654	0.4321	15
0.4074	0.5432	0.7654	0.8025	0.2099	0.4321	0.4074	0.8148	0.7037	0.7901	0.4444	16
0.4074	0.5432	0.7778	0.8025	0.2099	0.4321	0.4198	0.8272	0.7037	0.8025	0.4444	17
0.4074	0.5432	0.7778	0.8148	0.2099	0.4321	0.4198	0.8272	0.7037	0.8025	0.4444	18
0.4074	0.5432	0.7778	0.8148	0.2099	0.4321	0.4198	0.8272	0.7037	0.8148	0.4444	19
0.4074	0.5432	0.7778	0.8148	0.2099	0.4321	0.4321	0.8272	0.7037	0.8148	0.4444	20
0.4074	0.5432	0.7778	0.8148	0.2099	0.4444	0.4444	0.8272	0.7037	0.8272	0.4444	21
0.4198	0.5432	0.7778	0.8148	0.2099	0.4444	0.4444	0.8272	0.7037	0.8272	0.4444	22
0.4198	0.5432	0.7778	0.8148	0.2099	0.4444	0.4444	0.8272	0.7037	0.8519	0.4568	23
0.4198	0.5432	0.7778	0.8148	0.2099	0.4568	0.4444	0.8272	0.7037	0.8642	0.4568	24
0.4198	0.5432	0.7778	0.8148	0.2099	0.4568	0.4444	0.8272	0.7037	0.8642	0.4568	25
0.4198	0.5432	0.7778	0.8148	0.2099	0.4568	0.4444	0.8272	0.7037	0.8642	0.4691	26
0.4198	0.5556	0.7778	0.8148	0.2099	0.4568	0.4444	0.8272	0.7037	0.8765	0.4691	27
0.4198	0.5556	0.7778	0.8148	0.2099	0.4568	0.4444	0.8272	0.7037	0.8765	0.4691	28
0.4198	0.5556	0.7778	0.8148	0.2099	0.4568	0.4444	0.8272	0.7037	0.8765	0.4691	29
0.4198	0.5556	0.7778	0.8148	0.2099	0.4568	0.4444	0.8272	0.7160	0.8765	0.4691	30
0.4198	0.5556	0.7778	0.8148	0.2099	0.4568	0.4568	0.8272	0.7284	0.8765	0.4691	31
0.4198	0.5802	0.7778	0.8148	0.2099	0.4568	0.4568	0.8272	0.7284	0.8765	0.4691	32
0.4198	0.5802	0.7778	0.8148	0.2099	0.4568	0.4568	0.8272	0.7284	0.8765	0.4691	33
0.4198	0.5802	0.7778	0.8148	0.2099	0.4568	0.4568	0.8272	0.7284	0.8765	0.4691	34
0.4198	0.5802	0.7778	0.8148	0.2099	0.4568	0.4568	0.8272	0.7284	0.8765	0.4691	35
0.4198	0.5802	0.7778	0.8148	0.2099	0.4691	0.4568	0.8272	0.7284	0.8765	0.4691	36
0.4198	0.5802	0.7778	0.8148	0.2099	0.4691	0.4568	0.8272	0.7284	0.8765	0.4691	37
0.4198	0.5802	0.7778	0.8148	0.2099	0.4815	0.4568	0.8272	0.7284	0.8765	0.4815	38
0.4198	0.5802	0.7778	0.8148	0.2099	0.4815	0.4568	0.8272	0.7284	0.8765	0.4815	39
0.4198	0.5802	0.7778	0.8272	0.2099	0.4815	0.4568	0.8272	0.7284	0.8765	0.4815	40
0.4198	0.5802	0.7778	0.8272	0.2099	0.4815	0.4568	0.8272	0.7284	0.8765	0.4815	41
0.4198	0.5802	0.7778	0.8272	0.2099	0.4815	0.4568	0.8272	0.7284	0.8765	0.4815	42
0.4198	0.5802	0.7778	0.8272	0.2099	0.4815	0.4568	0.8272	0.7284	0.8889	0.4815	43
0.4198	0.5802	0.7778	0.8272	0.2099	0.4938	0.4568	0.8272	0.7284	0.8889	0.4815	44
0.4198	0.5802	0.7778	0.8272	0.2099	0.4938	0.4568	0.8272	0.7284	0.8889	0.4815	45
0.4198	0.5802	0.7778	0.8272	0.2099	0.4938	0.4568	0.8272	0.7284	0.8889	0.4815	46
0.4321	0.5926	0.7778	0.8272	0.2099	0.4938	0.4568	0.8272	0.7284	0.8889	0.4815	47
0.4321	0.5926	0.7778	0.8272	0.2099	0.4938	0.4568	0.8272	0.7284	0.9012	0.4815	48
0.4321	0.5926	0.7778	0.8272	0.2222	0.4938	0.4568	0.8272	0.7284	0.9012	0.4815	49
0.4321	0.5926	0.7778	0.8272	0.2222	0.4938	0.4568	0.8272	0.7284	0.9012	0.4815	50
0.4321	0.5926	0.7778	0.8272	0.2222	0.4938	0.4568	0.8272	0.7284	0.9136	0.4815	51
0.4321	0.5926	0.7778	0.8272	0.2346	0.4938	0.4568	0.8272	0.7284	0.9136	0.4815	52
0.4321	0.5926	0.7778	0.8272	0.2346	0.4938	0.4568	0.8272	0.7284	0.9136	0.4815	53
0.4321	0.5926	0.7778	0.8272	0.2346	0.4938	0.4568	0.8272	0.7284	0.9136	0.4938	54
0.4321	0.5926	0.7778	0.8272	0.2346	0.4938	0.4568	0.8272	0.7284	0.9136	0.5062	55
0.4321	0.5926	0.7778	0.8272	0.2346	0.5062	0.4568	0.8272	0.7284	0.9136	0.5062	56
0.4321	0.5926	0.7778	0.8272	0.2346	0.5062	0.4568	0.8272	0.7284	0.9136	0.5062	57
0.4321	0.5926	0.7778	0.8272	0.2346	0.5062	0.4568	0.8272	0.7284	0.9136	0.5062	58
0.4321	0.5926	0.7778	0.8272	0.2346	0.5062	0.4568	0.8272	0.7284	0.9136	0.5062	59
0.4321	0.5926	0.7778	0.8272	0.2346	0.5062	0.4568	0.8272	0.7284	0.9136	0.5062	60
0.4321	0.5926	0.7778	0.8272	0.2346	0.5062	0.4568	0.8272	0.7284	0.9136	0.5062	61
0.4321	0.5926	0.7778	0.8272	0.2346	0.5062	0.4568	0.8272	0.7284	0.9259	0.5062	62
0.4321	0.5926	0.7778	0.8272	0.2346	0.5062	0.4568	0.8272	0.7284	0.9259	0.5062	63
0.4321	0.5926	0.7778	0.8272	0.2346	0.5062	0.4568	0.8272	0.7284	0.9259	0.5062	64
0.4321	0.5926	0.7778	0.8272	0.2346	0.5062	0.4568	0.8272	0.7284	0.9259	0.5062	65
0.4321	0.5926	0.7778	0.8272	0.2346	0.5062	0.4568	0.8272	0.7284	0.9259	0.5062	66
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8272	0.7284	0.9259	0.5062	67
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8272	0.7284	0.9259	0.5062	68
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8272	0.7284	0.9259	0.5062	69
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8272	0.7284	0.9259	0.5185	70
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8272	0.7284	0.9259	0.5185	71
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8272	0.7284	0.9259	0.5185	72
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8272	0.7284	0.9259	0.5185	73
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8272	0.7284	0.9259	0.5185	74
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8272	0.7284	0.9259	0.5185	75
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8272	0.7284	0.9259	0.5309	76
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8272	0.7284	0.9259	0.5309	77
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8272	0.7284	0.9259	0.5309	78
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8272	0.7284	0.9259	0.5309	79
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8272	0.7284	0.9259	0.5309	80
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8272	0.7284	0.9259	0.5309	81
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8272	0.7284	0.9259	0.5309	82
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8272	0.7284	0.9259	0.5309	83
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8395	0.7284	0.9259	0.5309	84
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8395	0.7284	0.9259	0.5309	85
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8395	0.7284	0.9259	0.5309	86
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8395	0.7284	0.9259	0.5309	87
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8395	0.7284	0.9259	0.5309	88
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8395	0.7284	0.9259	0.5309	89
0.4321	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8395	0.7284	0.9259	0.5309	90
0.4444	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8395	0.7284	0.9259	0.5309	91
0.4444	0.5926	0.7778	0.8272	0.2346	0.5185	0.4568	0.8395	0.7284	0.9259	0.5309	92
0.4444	0.6049	0.7778	0.8272	0.2346	0.5185	0.4568	0.8395	0.7284	0.9259	0.5309	93
0.4444	0.6049	0.7778	0.8272	0.2346	0.5185	0.4568	0.8395	0.7284	0.9259	0.5309	94
0.4444	0.6049	0.7778	0.8272	0.2346	0.5185	0.4568	0.8395	0.7284	0.9259	0.5309	95
0.4444	0.6049	0.7778	0.8272	0.2346	0.5185	0.4568	0.8395	0.7284	0.9259	0.5309	96
0.4444	0.6049	0.7778	0.8272	0.2346	0.5185	0.4568	0.8395	0.7284	0.9259	0.5309	97
0.4444	0.6049	0.7778	0.8272	0.2346	0.5185	0.4568	0.8395	0.7284	0.9259	0.5309	98
0.4444	0.6049	0.7778	0.8272	0.2346	0.5185	0.4568	0.8395	0.7284	0.9259	0.5309	99
0.4444	0.6049	0.7778	0.8272	0.2346	0.5185	0.4568	0.8395	0.7284	0.9259	0.5309	100
0.4568	0.6049	0.7778	0.8395	0.2346	0.5309	0.4938	0.8395	0.7407	0.9259	0.5309	200
0.4568	0.6173	0.7778	0.8395	0.2346	0.5432	0.4938	0.8395	0.7407	0.9259	0.5556	300
0.4691	0.6420	0.7778	0.8395	0.2469	0.5432	0.5062	0.8395	0.7407	0.9259	0.5556	400
0.4691	0.6420	0.7778	0.8395	0.2469	0.5432	0.5062	0.8395	0.7407	0.9259	0.5679	500
0.4691	0.6420	0.7778	0.8395	0.2593	0.5432	0.5062	0.8395	0.7407	0.9259	0.5679	600
0.4691	0.6420	0.7901	0.8395	0.2716	0.5432	0.5062	0.8395	0.7407	0.9259	0.5679	700
0.4815	0.6420	0.7901	0.8395	0.2840	0.5432	0.5062	0.8395	0.7407	0.9259	0.5679	800
0.4815	0.6420	0.7901	0.8395	0.2840	0.5432	0.5062	0.8395	0.7407	0.9259	0.5679	900
0.4815	0.6420	0.7901	0.8395	0.2840	0.5432	0.5062	0.8395	0.7407	0.9259	0.5802	1000
0.5062	0.6420	0.8148	0.8395	0.2963	0.5556	0.5185	0.8395	0.7407	0.9259	0.5802	2000
0.5062	0.6420	0.8272	0.8395	0.2963	0.5556	0.5185	0.8395	0.7407	0.9259	0.5802	3000
0.5062	0.6420	0.8272	0.8395	0.2963	0.5556	0.5185	0.8395	0.7407	0.9259	0.5802	4000
0.5062	0.6420	0.8272	0.8395	0.2963	0.5679	0.5185	0.8395	0.7407	0.9259	0.5926	5000
0.5062	0.6420	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.5926	6000
0.5062	0.6420	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.5926	7000
0.5062	0.6420	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.5926	8000
0.5062	0.6420	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.5926	9000
0.5062	0.6420	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.5926	10000
0.5062	0.6420	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.5926	11000
0.5062	0.6420	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6173	12000
0.5062	0.6420	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6173	13000
0.5062	0.6420	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6173	14000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6173	15000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6173	16000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6173	17000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6173	18000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6173	19000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6173	20000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6173	21000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6296	22000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6296	23000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	24000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	25000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	26000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	27000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	28000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	29000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	30000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	31000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	32000
0.5062	0.6543	0.8272	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	33000
0.5062	0.6543	0.8395	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	34000
0.5062	0.6543	0.8395	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	35000
0.5062	0.6543	0.8395	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	36000
0.5062	0.6543	0.8395	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	37000
0.5062	0.6543	0.8395	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	38000
0.5062	0.6543	0.8395	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	39000
0.5062	0.6543	0.8395	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	40000
0.5062	0.6543	0.8395	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	41000
0.5062	0.6543	0.8395	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	42000
0.5062	0.6543	0.8395	0.8395	0.3086	0.5679	0.5185	0.8395	0.7407	0.9259	0.6420	43000



==> figure_data/Profiler055l.txt <==
AG		G		L		GL		DI		MM		AA		LL		PL		GS		SM		SN		GD		GB		BR		DS		DG		DV		VG		T
0.0333	0.2333	0.4000	0.1333	0.0333	0.0000	0.0000	0.0000	0.0667	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0333	0.0667	1.0000
0.4000	0.6333	0.7667	0.9333	0.3333	0.0000	0.0000	0.0000	0.0667	0.1333	0.0333	0.0333	0.0000	0.0000	0.0333	0.0000	0.0000	0.0667	0.0667	2.0000
0.7000	0.7667	0.7667	0.9667	0.3667	0.0000	0.0000	0.0000	0.1667	0.2333	0.0333	0.0667	0.0000	0.0000	0.0333	0.0000	0.0000	0.0667	0.1000	3.0000
0.7000	0.8000	0.8333	0.9667	0.3667	0.1000	0.0333	0.0000	0.1667	0.3000	0.0333	0.0667	0.0333	0.0333	0.0667	0.0000	0.0000	0.0667	0.1000	4.0000
0.7333	0.8000	0.8667	0.9667	0.4000	0.1000	0.0333	0.0000	0.1667	0.3333	0.0667	0.0667	0.0667	0.0333	0.1667	0.0000	0.0000	0.1000	0.1000	5.0000
0.8000	0.8000	0.8667	0.9667	0.4000	0.1333	0.0333	0.0000	0.1667	0.3333	0.1000	0.0667	0.1667	0.0333	0.2000	0.0000	0.0000	0.1000	0.1000	6.0000
0.8000	0.8000	0.9000	0.9667	0.4000	0.1667	0.0333	0.0333	0.1667	0.3333	0.1333	0.1000	0.2000	0.0333	0.2333	0.0000	0.0000	0.1000	0.1000	7.0000
0.8000	0.8000	0.9000	0.9667	0.4000	0.1667	0.0333	0.0333	0.1667	0.3333	0.1333	0.1667	0.2000	0.0667	0.2333	0.0000	0.0333	0.1000	0.1000	8.0000
0.8000	0.8000	0.9333	0.9667	0.4000	0.2000	0.0333	0.0333	0.1667	0.3667	0.1667	0.2000	0.2000	0.0667	0.2333	0.0333	0.0333	0.1000	0.1333	9.0000
0.8000	0.8000	0.9333	0.9667	0.4000	0.2000	0.0333	0.0333	0.1667	0.3667	0.2000	0.2000	0.2667	0.1000	0.2667	0.0667	0.0333	0.1000	0.1333	10.0000
0.8333	0.8667	0.9333	0.9667	0.4000	0.2667	0.0333	0.3667	0.2000	0.3667	0.3000	0.2000	0.3667	0.2000	0.4000	0.2667	0.1000	0.1667	0.1667	20.0000
0.8333	0.8667	0.9333	0.9667	0.4333	0.3333	0.1000	0.4333	0.2000	0.3667	0.3000	0.2000	0.3667	0.3000	0.4333	0.3333	0.3000	0.3000	0.2667	30.0000
0.8333	0.8667	0.9333	0.9667	0.4333	0.3333	0.1000	0.4333	0.2000	0.4000	0.3000	0.2000	0.3667	0.3000	0.4333	0.3667	0.3333	0.3333	0.4000	40.0000
0.8333	0.8667	0.9333	0.9667	0.4667	0.3333	0.1000	0.4333	0.2000	0.4000	0.3000	0.2000	0.3667	0.3000	0.4667	0.3667	0.3667	0.3667	0.4000	50.0000
0.8333	0.9000	0.9333	0.9667	0.4667	0.3333	0.1000	0.4333	0.2000	0.4000	0.3000	0.2000	0.3667	0.3000	0.5000	0.3667	0.3667	0.3667	0.4000	60.0000
0.8333	0.9000	0.9333	0.9667	0.5000	0.3667	0.1000	0.4333	0.2000	0.4333	0.3000	0.2000	0.3667	0.4000	0.5000	0.3667	0.3667	0.3667	0.4000	70.0000
0.8667	0.9000	0.9333	0.9667	0.5000	0.3667	0.1000	0.4333	0.2333	0.4667	0.3000	0.2000	0.3667	0.4000	0.5000	0.3667	0.3667	0.3667	0.4000	80.0000
0.8667	0.9000	0.9333	0.9667	0.5000	0.3667	0.1000	0.4333	0.2333	0.4667	0.3000	0.2000	0.3667	0.4000	0.5000	0.3667	0.3667	0.3667	0.4000	90.0000
0.8667	0.9000	0.9333	0.9667	0.5000	0.3667	0.1000	0.4333	0.2667	0.4667	0.3333	0.2000	0.3667	0.4000	0.5000	0.3667	0.3667	0.4000	0.4333	100.0000
0.8667	0.9000	0.9333	0.9667	0.5000	0.3667	0.1000	0.4333	0.2667	0.4667	0.3333	0.2333	0.3667	0.4333	0.5000	0.3667	0.3667	0.4000	0.4333	110.0000
0.8667	0.9000	0.9333	0.9667	0.5000	0.3667	0.1333	0.4333	0.2667	0.4667	0.3333	0.2667	0.3667	0.4667	0.5000	0.3667	0.3667	0.4000	0.4333	120.0000
0.8667	0.9000	0.9333	0.9667	0.5000	0.3667	0.1333	0.4333	0.2667	0.4667	0.3333	0.2667	0.3667	0.4667	0.5000	0.3667	0.3667	0.4000	0.4333	130.0000
0.8667	0.9000	0.9333	0.9667	0.5000	0.3667	0.1333	0.4333	0.2667	0.4667	0.3333	0.2667	0.3667	0.4667	0.5000	0.3667	0.3667	0.4000	0.4333	140.0000
0.8667	0.9000	0.9333	0.9667	0.5000	0.3667	0.1333	0.4333	0.2667	0.4667	0.3667	0.2667	0.3667	0.4667	0.5000	0.4000	0.3667	0.4333	0.4333	150.0000
0.8667	0.9000	0.9333	0.9667	0.5000	0.3667	0.1333	0.4333	0.2667	0.4667	0.3667	0.2667	0.3667	0.4667	0.5000	0.4000	0.3667	0.4333	0.4333	160.0000
0.8667	0.9000	0.9333	0.9667	0.5000	0.3667	0.1333	0.4333	0.2667	0.4667	0.3667	0.2667	0.3667	0.4667	0.5000	0.4000	0.3667	0.4333	0.4333	170.0000
0.8667	0.9000	0.9333	0.9667	0.5000	0.3667	0.1333	0.4333	0.2667	0.4667	0.3667	0.2667	0.3667	0.4667	0.5000	0.4000	0.3667	0.4333	0.4333	180.0000
0.8667	0.9000	0.9333	0.9667	0.5000	0.3667	0.1333	0.4333	0.2667	0.4667	0.3667	0.2667	0.3667	0.4667	0.5000	0.4000	0.3667	0.4333	0.4333	190.0000
0.8667	0.9000	0.9333	0.9667	0.5000	0.3667	0.1333	0.4333	0.2667	0.4667	0.3667	0.2667	0.3667	0.4667	0.5000	0.4000	0.3667	0.4333	0.4333	200.0000



==> figure_data/plor.txt <==
X	Y
1	16.7833
2	16.7833
3	5.6500
4	5.6500
5	1.9537
6	1.9537
7	0.7167
8	0.7167
9	0.3060


==> figure_data/poh.txt <==
Xx		Yy
0.0786	1408.5
0.2357	7658.5
0.0786	158.5
0.2357	1418.5
0.2357	288948.5
0.0786	168.5
0.2357	237698.5
0.0262	19.61111111
0.1757	852.9444444
0.0786	4631.58642
0.0786	9734.179012
0.2357	7668.5
0.2357	345198.5
0.0786	2640.845679
0.0786	13298.99383
0.0786	29.61111111
0.1757	862.9444444
0.0786	9750.845679
0.0786	4634.919753
0.0586	96.77160494
0.0586	4.179012346
0.0262	422.1549307
0.0262	1231.386755
0.0786	13315.66049
0.0786	2644.179012
0.1757	326.0308642
0.1757	22095.29012
0.0786	2936.277778
0.0786	436.2777778

